Safeguarded Anderson acceleration for parametric nonexpansive operators

This paper describes the design of a safeguarding scheme for Anderson acceleration to improve its practical performance and stability when used for first-order optimisation methods. We show how the combination of a non-expansiveness condition, conditioning constraints, and memory restarts integrate well with solver algorithms that can be represented as fixed point operators with dynamically varying parameters. The performance of the scheme is demonstrated on seven different QP and SDP problem types, including more than 500 problems. The safeguarded Anderson acceleration scheme proposed in this paper is implemented in the open-source ADMM-based conic solver COSMO.

==> figs/data/residual_plot_ros_500_safeguarded.csv <==
iter safePrimal safeDual safeFPNorm
1 11.53209059514661 0.4497410498194906 377.52836591530286
2 12.98461777163412 0.34076634586703836 291.6374454715771
3 11.592983862336776 0.14112620895997252 195.0030537487985
4 8.357752742980862 0.1278560420848717 141.44959358147128
5 0.37295976243788387 0.06177877161618292 34.18413123073478
6 0.5565594655720308 0.03465209238686138 23.58909913778443
7 0.16657428384031042 0.01854673405878691 9.76124441637131
8 0.20350423145241406 0.013943291969169647 6.016989556815102
9 0.10057944826047494 0.011383776203233355 4.131873747811558
10 0.13011978987316244 0.011020654908095598 4.26320667380538
11 0.0964094903569257 0.007830941141089549 2.497455618962435
12 0.0964610764743268 0.00801493341432765 1.0614449634358032
13 0.08852958617008581 0.005046083317758862 0.862583605220019
14 0.0742240350977446 0.005072790478864635 0.722812850706183
15 0.0568679907812011 0.004792980182592156 0.5668077973423034
16 0.054553314164910764 0.004561198198098391 0.5143460422092998
17 0.05444362297843218 0.0040888613366158524 0.4975210324718867
18 0.053992751344092635 0.003904014493210883 0.4875892421792129
19 0.05069199785954803 0.003681966969315199 0.4805444912503316
20 0.04653802498474023 0.0035678688508190334 0.4736816229312101
21 0.04128601142594663 0.0034835617115643435 0.46989653805485193
22 0.03771553755019631 0.0034040652583085286 0.46547332255388296
23 0.03616533518997438 0.003253233539888977 0.4603959007349818
24 0.03571223913945807 0.0031606782395887955 0.4580163132263324
25 0.03317553897444591 0.003029182493620078 0.45528392099412424
26 0.02946314737202904 0.002862091019555523 0.45134819894186223
27 0.051974044579635885 0.007946743653010097 0.4591312337858444
28 0.023821371587978427 0.004127177970289943 0.44609091824330904
29 0.03492823414893781 0.006427460374902631 0.4492095375239852
30 0.02271560879867679 0.005244245393855614 0.44310092100062903
31 0.0199895520787049 0.0026084354504898226 0.43950062609961804
32 0.023070794429089263 0.0025881660325038454 0.4406509662798424
33 0.01769438887327684 0.0025053750681773047 0.4377845696755588
34 0.016884865826437223 0.002501885761800608 0.43571360085556043
35 0.016965752016193863 0.002715426956762 0.4342905023927698
36 0.019245135780075404 0.002848531024022991 0.433098264703841
37 0.019134796802683728 0.002807883684351517 0.43164398390199826
38 0.022705475000585104 0.0021461511398960863 0.42791071292395344
39 0.060252596306490595 0.006619738749107322 0.4848540801581548
40 0.039311652376859955 0.004611317213395935 0.4532549377076047
41 0.03796507305265572 0.004716031875667611 0.4503602549898772
42 0.02909517240743365 0.004010396935690082 0.44013490269917277
43 0.0355171858507215 0.0020532223719194483 0.43171442289773615
44 0.02205933007512186 0.002027165113850204 0.4269337609936324
45 0.015611171934721415 0.002019280877519337 0.42127425639982835
46 0.016765172033192253 0.002002024698920009 0.42026928269890806
47 0.01702954757765535 0.0019922897688856413 0.4194904461750633
48 0.017173088451456667 0.0019457378126241122 0.4186711189723373
49 0.016510666978209333 0.0018983619656535915 0.4180106595721448
50 0.014539485957239523 0.001873046439964326 0.41714394571892677
51 0.013948387899269792 0.0018464749976909878 0.41956995862582597
52 0.014267215315131832 0.001846304329978707 0.4192088637690546
53 0.021337774741654013 0.0018284486538790864 0.4175059583049141
54 0.015234925283549403 0.0018167036731288342 0.415332197503349
55 0.014758394371188225 0.0018049705419782 0.4145481748851414
56 0.013245026999642692 0.0017851193602524528 0.4139047884783392
57 0.012398066800447834 0.0017687222293002137 0.41335937815958973
58 0.012270743005792839 0.001755047704671046 0.41273172353836224
59 0.011462848795344142 0.001748997316104859 0.4120198340588833
60 0.01024574627229555 0.0017486515083071368 0.4115982969620174
61 0.009978444315640302 0.0017335445573925976 0.41114868793592496
62 0.00915880008997016 0.0017131454227726436 0.41028249698943886
63 0.008857041914159824 0.0017069989194638067 0.4097143239192532
64 0.009137250355453791 0.0016951998571840337 0.40935057263738966
65 0.009073371555872338 0.0016684575328150058 0.40845971181698526
66 0.009125999998972 0.0016474888930996948 0.40806707355807303
67 0.009163208469503963 0.0016433331314280927 0.407466795463679
68 0.008208252733801552 0.0016437794263904966 0.4071733311589749
69 0.008236081196613128 0.0016252935527299216 0.40671223444322374
70 0.008784418684261322 0.001627678742255858 0.4063730080692739
71 0.008313610202719457 0.0016050566828731466 0.405808704464348
72 0.008170487299296767 0.001607592951810433 0.40516227644759856
73 0.007898020836488754 0.0015852024315369765 0.40484862477032874
74 0.0077215871677532725 0.0015787366243418983 0.4044625687374106
75 0.007145656405916787 0.0015696598324034623 0.4040156376966497
76 0.006587205325350019 0.001555250819569898 0.40361463714453505
77 0.00664203775568218 0.0015542359125129217 0.4033309024034914
78 0.006725553910341489 0.001537545402560162 0.4028215484345264
79 0.006889745508974846 0.0015216397231614346 0.40211192373690524
80 0.007280795888185609 0.0015082700382888971 0.4016724837542394
81 0.007313409562705914 0.00148955835210863 0.40114811068796585
82 0.007227947879365487 0.0014726771910312285 0.4007924773106881
83 0.006965381029624572 0.0014675169430433028 0.4003405165853324
84 0.006895217841912831 0.0014562303187158126 0.3999969787681128
85 0.006550692330565186 0.0014448272758360908 0.3996372867240018
86 0.006629304532722788 0.0014387024401745971 0.399791288460006
87 0.00662867683774932 0.0014299978961795537 0.3991450029404796
88 0.006591829118122696 0.0014205585961053538 0.39853904615824204
89 0.0065971752213701915 0.0014043882653647704 0.39789911696607927
90 0.00682705994707558 0.0014055608777462894 0.39746595840336074
91 0.0066078945340334394 0.0013834030974686758 0.3969707434314242
92 0.006767144110821078 0.0013731063347480227 0.39629676745242415
93 0.007054895927323354 0.0013574368763107224 0.3957237243615623
94 0.006802097170238178 0.0013513668117467019 0.39532899083757517
95 0.006431686865616288 0.0013532459523837718 0.39477071710838557
96 0.006584522551568036 0.0013247613011450707 0.3946853117948079
97 0.0065911861747396565 0.001323439839374569 0.3940367715360613
98 0.006153236805640822 0.0013128106457792642 0.3932911010326658
99 0.006032923248562884 0.0013030019006820917 0.3926743944321389
100 0.005908392110624552 0.0012750808565713573 0.3921321551855834
101 0.0061029738420787785 0.0012754777467436085 0.391429034365085
102 0.006457694783102002 0.0012483385461602517 0.39085782186227935
103 0.006141670557389248 0.0012228055971236827 0.3902340683785724
104 0.0057401212626209406 0.0012005715681327946 0.3897022006646284
105 0.0058346624815662825 0.0011875059851998416 0.38974838787724075
106 0.005763854043689096 0.0011743328603802115 0.38905415364387297
107 0.0056581560771125205 0.001139005682787439 0.38817099811148964
108 0.005476781542201589 0.0011173987610224344 0.38726423209322325
109 0.005603696429591904 0.0010481577851384931 0.38676156296817504
110 0.00554474200210195 0.001019266688655328 0.3858250957874572
111 0.005601592329101809 0.0009273974698383326 0.38515174793309526
112 0.005377558957595855 0.0008913587079521344 0.3841084151527726
113 0.005219172988988732 0.0008299378345791383 0.3792140684342126
114 0.005274798544925842 0.0007853188933846058 0.37616919879223276
115 0.0074740400630797415 0.0007453691066390079 0.35822727371413887
116 0.013808447958357992 0.0016062360249428642 0.2877898569162761
117 0.02478831179622188 0.0016172667751415289 0.22120962798791227
118 0.016208019902212965 0.0014503579480918427 0.13613914094105825
119 0.008730063083326075 0.0010565466061961658 0.10767351012657245
120 0.006072902856641969 0.0009199428142367515 0.08493682666784975
121 0.00632127109918219 0.0007078792448391779 0.07152460722753796
122 0.005170851716468304 0.0007141641178947111 0.06635159652159811
123 0.005100245603037752 0.0007424135934951392 0.06401658188837546
124 0.0050513968585865175 0.0006942451616807621 0.06266642109723466
125 0.004832686602184759 0.0006981302263216661 0.06134581985221178
126 0.004751586008264363 0.0006492352059954132 0.06044316330723473
127 0.0046741256228309295 0.0006223724403818931 0.059795211246247836
128 0.004642369975365539 0.0005767279617142611 0.05917378895867695
129 0.0045858711052473985 0.0005634205757961142 0.05825586580979495
130 0.004589968939978976 0.0005783941436670048 0.06003059404028803
131 0.004576649414881532 0.0005332813634814274 0.05875242481178807
132 0.004536420464319084 0.000526717213675032 0.05795250566608582
133 0.004531009697419999 0.0005670770795938029 0.05725273287322436
134 0.004492905727842852 0.0006054062453010774 0.056071909063604944
135 0.0045006755918174605 0.0005857213098729014 0.05554839159491911
136 0.004470366164542679 0.0005418845902835836 0.05486353015810633
137 0.004430311794476483 0.0005102992151534764 0.05409594487195026
138 0.004419007231594078 0.0005048104412030963 0.05470616804569771
139 0.004366449173411685 0.0005956452919225752 0.05520872719816707
140 0.004360135081603661 0.0004904101436222774 0.053215889542758923
141 0.00466950518638844 0.0004712627434949046 0.0546678844037301
142 0.00420089471454256 0.0004747040685942894 0.052403326586058584
143 0.004156153053426199 0.000486347911124963 0.052048961168358374
144 0.00413442440855142 0.0004957911512764704 0.05107051148893219
145 0.004129515681506658 0.0004966611717321276 0.050842385699392555
146 0.004130571815711935 0.0005018941275747252 0.050426648530660104
147 0.004128831257141282 0.000510932874274841 0.05014986023240955
148 0.004132796414882161 0.0005109369444777994 0.04975732670011063
149 0.005927613334927615 0.0007181810462951743 0.05546645584664528
150 0.005307477864912101 0.0006818294751083087 0.054175696248530296
151 0.004250294832834375 0.0004991489999235976 0.051544161888494505
152 0.004103184023636856 0.00047545413911335505 0.05022414414861612
153 0.004216980518718744 0.0005007913095870786 0.049413918833626454
154 0.004049801264526099 0.0004814120304024172 0.04824061978220928
155 0.0040551895994666454 0.00048218659841082204 0.04793633424328854
156 0.004045757903546151 0.00046331335676725357 0.04753823911419578
157 0.0040488616644028955 0.0004338117386539775 0.04721811999491447
158 0.004053913068294242 0.00039526297784087117 0.046706623895605
159 0.004039412415738696 0.000401754344229709 0.046280275667329035
160 0.004939187536757048 0.000695115090508458 0.05062036593145887
161 0.004333349749053471 0.0006427283966102815 0.049688281739231836
162 0.00549796617582201 0.0005726249160519226 0.04982145705845323
163 0.007358360895225764 0.0004644130019356413 0.04857744116210471
164 0.004017220417540439 0.00037593037769972915 0.04586561371950847
165 0.004011037889002535 0.0003814405851769731 0.04497485411953764
166 0.003991867085098332 0.0004030295486023294 0.04477195200770713
167 0.003975253566249804 0.0004228872949442565 0.04462336459066719
168 0.003972292526683309 0.0004384679792956449 0.04437300464899857
169 0.0039842350816540984 0.00043761779873768597 0.04399124496454634
170 0.003991754782504657 0.00042743636909636784 0.04353636142180554
171 0.00933099934532836 0.0010038438239783343 0.05764455575365937
172 0.00942951907350532 0.0010191117082704038 0.05746219295030006
173 0.0135869055561128 0.0005402896742437275 0.05325489093981788
174 0.005799639916862738 0.00044025342653455246 0.04556083078644238
175 0.003972276759356245 0.00036052277562098573 0.04247866908153313
176 0.003976349301041894 0.0003463562941822886 0.042152376177467706
177 0.003959527351044468 0.0003190412798753059 0.042006348559095845
178 0.003952012932653597 0.0003192188761745591 0.04180879584408501
179 0.0039479438854887845 0.00031737520819944727 0.041595839048129295
180 0.003944627090846164 0.0003142511052203539 0.04133814536722777
181 0.0039397467201631765 0.0003065215048514488 0.04102049715775634
182 0.00392409471341335 0.0002924715889307372 0.04066004988381803
183 0.003913031006737458 0.000302093102829563 0.040358051097645384
184 0.003920793762086771 0.0003195156147996481 0.040113241366213095
185 0.003880039063635325 0.000519884227441203 0.043194021921272516
186 0.0038776509040281343 0.00047666004239210746 0.04218761093189961
187 0.0038675736793117362 0.0003455737361156798 0.04088490669601013
188 0.0038491029329599464 0.000338267567600341 0.040292125090688864
189 0.0038313809007020387 0.0003415755367990325 0.04058599975830204
190 0.004961042657361241 0.0004849188892589451 0.04204980034301421
191 0.005937260329527939 0.0005173321998676039 0.04338361627553962
192 0.00573854191242571 0.0004940254598985172 0.042576613400243345
193 0.007617403635502553 0.0002786715061323658 0.04270306045684323
194 0.003765923815121018 0.00035524612241338925 0.0388900758691087
195 0.0037585916997234545 0.00028118696530952475 0.03817590454612658
196 0.003746385607119656 0.0002777986844696222 0.03726545844124337
197 0.003734056860357602 0.0002789161989399273 0.036924124067034346
198 0.0037238760984658666 0.0002786292380124576 0.03654666791890465
199 0.0037173127692207487 0.00027875925127261936 0.03702231103455215
200 0.003716965910222111 0.0002788499841930804 0.036798878464861844
201 0.0037122474080294 0.000279833745371623 0.036496254423304425
202 0.0037008691862163187 0.0002825340264411906 0.03632624645833738
203 0.003692650125782137 0.0002847161556282686 0.036179175370268636
204 0.003688701392840195 0.0002858763723160168 0.03571027590749611
205 0.0036774008037267422 0.00028754834116430855 0.03558454999812116
206 0.0036704129302467152 0.0002885077042910217 0.035321901160685974
207 0.0036265622249178646 0.0003053698430991385 0.03493681586422878
208 0.003536920028279943 0.00034085433995544636 0.03512709161520265
209 0.0035152348679663476 0.0003448724769273941 0.03480027807559236
210 0.0034782152684123832 0.00034628498188905697 0.03458141166103997
211 0.0034537859582748436 0.00034853212383065545 0.034184876617755704
212 0.0034484611125806214 0.00035870599834994575 0.03405415102323462
213 0.0033945589824939853 0.00035306189701260493 0.033773032893696785
214 0.0034205575459571322 0.0003372763338898994 0.033547500124052526
215 0.003385287610749938 0.00034135206586191 0.03500428346420068
216 0.003383160783348232 0.00034382438353490013 0.034874432069381144
217 0.003380700570249466 0.0003443120839046926 0.034177107408221906
218 0.003375426183762273 0.00034579482981429233 0.03425451742441617
219 0.0033631626811860024 0.0003476136559972579 0.0330280688565994
220 0.00336624770602441 0.0003583688016952375 0.03352846549365715
221 0.003351509206900732 0.0003722114747714703 0.032967011423069896
222 0.004486739250881585 0.0004000385590011924 0.03557588695858222
223 0.005839213723410311 0.0004063118040696233 0.03539755720930168
224 0.0033344958881954376 0.00037985143658638505 0.03281766488115427
225 0.0033096492435027956 0.0003718274071473746 0.0322983171598166
226 0.003303866727360736 0.0003785663669368893 0.03185614633445472
227 0.003277192949687334 0.00039852054060068864 0.03210555193458571
228 0.0032748222229380935 0.0003970702088493382 0.031796566275031385
229 0.003247891795633371 0.0004087091093351494 0.031701474509178894
230 0.0032230074562474478 0.0004111528717506552 0.03128735082427644
231 0.003200030252223186 0.0004154515629892362 0.0311169287338373
232 0.0031708930635782006 0.00043261013842307844 0.03134348901148268
233 0.0031254045585353664 0.0004295289442610391 0.03113344658929176
234 0.00312013608478043 0.000415992390319767 0.03100639003230628
235 0.0030881700177506697 0.0004170820315724066 0.03072208338209941
236 0.0030726783828685035 0.0004111287846571963 0.030639746295445688
237 0.0030566376003329197 0.00041144115116085783 0.03052180004309434
238 0.0030495765221627198 0.00040665059051832905 0.030400588828993373
239 0.0030256370940717234 0.00041688127663488765 0.03207411959567502
240 0.003015579974678884 0.0004193167499527122 0.032263032327044486
241 0.0030145043936794774 0.00041847005306560204 0.03148952981532666
242 0.004606351919503148 0.0004287258393954162 0.03455922691943317
243 0.006111783782709327 0.00042624123385224817 0.033546765412103725
244 0.002952099194963914 0.00041997953181098583 0.030978331338664747
245 0.00299449900130699 0.0004101519098077883 0.030128218212748054
246 0.0029804978427915344 0.00040921319379482455 0.02994788055305493
247 0.0029467133718862866 0.0004177564210712822 0.029855255470542866
248 0.002916926520583511 0.00043577942995024356 0.02975562131921066
249 0.002854701055920828 0.00046630397548749 0.029622872817929923
250 0.0027986642416941454 0.0004816810175728008 0.029485414927134343
251 0.002738480002938216 0.00048221338632210186 0.029317364968674726
252 0.0026939265784735335 0.00048226441979241176 0.029194007477487002
253 0.0026425520488348193 0.00045332884916447384 0.02909531769711279
254 0.0026395997173414222 0.0004419988100845682 0.029039902391904425
255 0.00261918298404632 0.00043700174561699237 0.028971406189827704
256 0.0025988438600276238 0.0004333411529870961 0.02890633216053053
257 0.0025875160066793847 0.00043101812139518196 0.02884446442311215
258 0.002560326412287775 0.000446100545244911 0.028735046822122964
259 0.0025053130183197935 0.00048432309285028697 0.02864766323429881
260 0.0024253492278163936 0.0004941117169285802 0.028530017512450944
261 0.002339130409967323 0.0005124104219600443 0.028670254317469435
262 0.0023322091764689224 0.0005114558114527857 0.028610325384824043
263 0.0022986528027892183 0.0005049110346172835 0.028445526041273123
264 0.002295362438994201 0.0004933948032260401 0.028350639672281977
265 0.0022835072054521745 0.0004887937914871327 0.02824267912531927
266 0.0022678454034487047 0.0004778267990448443 0.028185994195163887
267 0.0022463516466324942 0.0004737823670682816 0.02814151619507395
268 0.0022392438617852826 0.0004784222886714524 0.028081987353244946
269 0.002202475531923404 0.00046757439924629716 0.028034388146226625
270 0.0021919458434465546 0.000459251170376882 0.027982197877667928
271 0.002190714017469832 0.00045681178804238184 0.0279200858046092
272 0.0021549950104005323 0.00044970897843333 0.027850084198683064
273 0.002156517625728146 0.0004508970771898691 0.027804814470050107
274 0.002148771416059511 0.00045031931850906783 0.027756405933886136
275 0.002136207934345025 0.00043362213901442556 0.027701159955662535
276 0.0021577906711978457 0.00044116376335566384 0.027602559702242145
277 0.002104938232099416 0.00043116258047590054 0.027560647177389482
278 0.0020898289855775403 0.00043254298105774584 0.027447905609062535
279 0.002045133326045487 0.0004198197901400672 0.02815251232845731
280 0.0020405474987894453 0.00042039953883236627 0.027963689965801234
281 0.00201521490086561 0.0004218213297526579 0.027768376015385416
282 0.0019822453164536303 0.0004196449332252855 0.02751815282984588
283 0.0019460899667142143 0.0004300379245934149 0.02746815955543844
284 0.0019374473361816935 0.00044336852701718665 0.027183177064500557
285 0.0019271071993796477 0.0004343411725466861 0.027111563922117957
286 0.001917317522011095 0.00043556578123960985 0.027026449666225486
287 0.001895891083931272 0.0004402539506772489 0.02696896454143415
288 0.0018281846064826396 0.0004341738911507959 0.026862378819153154
289 0.0017786242698870876 0.00043049202777753725 0.02677863356686464
290 0.0017397861009900064 0.00043519467517932854 0.026721184930173662
291 0.0016886089736329218 0.00043013749411306793 0.02663352487234374
292 0.0016083780626910914 0.00044024725131448236 0.026594789125688283
293 0.0015965255505187943 0.00044373345411835043 0.026535593507816545
294 0.0015945484655179966 0.0004349994575331827 0.026518566848582652
295 0.0015733922381299791 0.0004302164765765633 0.0264904064590588
296 0.0015746880498966778 0.0004328321463034797 0.02646587052748173
297 0.0015627233442183273 0.0004372754420717915 0.026440654218033408
298 0.0015400106278616406 0.00044651107896600357 0.02642445361661888
299 0.001514302447979282 0.0004591717395020467 0.02638739196992607
300 0.001472922838471539 0.0004661885385314653 0.026346108360436868
301 0.0014032774013086392 0.0004486495003758604 0.026326227347970965
302 0.0013852876686105916 0.00044647986329089494 0.0262943348547056
303 0.0013811373569868914 0.000435931319214848 0.026262427602250282
304 0.0013618065916936848 0.0004319171973545194 0.026244657449371562
305 0.0013355854675584132 0.00043403209595774104 0.02621743598232488
306 0.0012829285486391385 0.0004251927994213938 0.02620541337616546
307 0.0012584516895465803 0.00042295335177246034 0.02619720785392649
308 0.0012596417620801927 0.0004240090123432085 0.026153512559203847
309 0.0012130494408882518 0.0004313456345153215 0.026137232002773722
310 0.0011962446543559782 0.0004434021047967119 0.02609329212385527
311 0.0011778822239402833 0.0004433410847560317 0.026063335581523354
312 0.00116587237713587 0.00045017663957168136 0.026028257846359523
313 0.001149312185612625 0.00045081587398316863 0.02599785407914148
314 0.0011459626873730714 0.00044981634118741894 0.025977490403214003
315 0.0011225838368706911 0.00045127927376286287 0.02595416687341508
316 0.001106164976479599 0.0004481243983167662 0.025937205930012083
317 0.0010805865278223498 0.00043769578388684784 0.02592273023294559
318 0.0010505028370786339 0.0004312858266447156 0.02589253882709322
319 0.0010205197192058324 0.0004359755650889911 0.025864685636017938
320 0.001003087124490006 0.00044315937149605467 0.02583842085975532
321 0.0009792878368696833 0.0004436103269032638 0.025813093232714013
322 0.0009479279054301358 0.000442228951752891 0.025776165805252594
323 0.0009320638193565732 0.00044160661333513787 0.025755416142221356
324 0.0009232007788834496 0.0004424391879668043 0.025737280199162427
325 0.0008740527522587188 0.0004473429988911859 0.025713756283693177
326 0.0008513838970420402 0.00045185646935856394 0.025693103241050338
327 0.000824953302557786 0.00045148978640374953 0.025688301688574278
328 0.0008080286435549301 0.00044792774304733865 0.025680230617834473
329 0.0007894521952773445 0.0004456160884830128 0.025677620059549107
330 0.0007874730876840907 0.0004455403069170464 0.025676040817289893
331 0.0007848328773235527 0.00043670877499901126 0.02567005698653988
332 0.0007753678702288875 0.00043281674278387655 0.025661693225109486
333 0.0007650243744367181 0.0004286100313380069 0.025637155618388974
334 0.0007665120101281433 0.0004272776455343625 0.025635346040908932
335 0.0007447460385497302 0.00042692119969151373 0.025621706807688736
336 0.0007495781624287045 0.00042605009699992586 0.025627389886206827
337 0.00071903979446123 0.000429062615151744 0.025614841285138388
338 0.0006980045134305581 0.00043269731931182596 0.025593927832866258
339 0.0006799933280934173 0.00043195356527463315 0.02554624960925039
340 0.000655755158042099 0.0004459840641779049 0.025539307709446263
341 0.0006352685790845694 0.00044492389167766 0.025534645537062698
342 0.0006284315402759998 0.0004426829864096607 0.02552899207017802
343 0.000607236940268906 0.0004307146324718345 0.02547295015037655
344 0.0005890440229538596 0.0004181019126716766 0.02548073927324202
345 0.0005829076821239028 0.0004195857730241101 0.025462706725563382
346 0.0005828143739926809 0.0004164906843946266 0.025460021111006398
347 0.0005783143316219978 0.0004149358640434127 0.02545563133401989
348 0.0005628284735281381 0.0004185285742551167 0.025433887923402718
349 0.0005417465117586542 0.0004228013210442564 0.025425707592494854
350 0.0005251286300523148 0.0004163476001951944 0.025410817921538806
351 0.0005062114941562557 0.00041232697724037203 0.0253891569271734
352 0.0004842397799025454 0.00041362886281616506 0.02538164306618306
353 0.0004688502394553315 0.00040261486584563464 0.025355978448657904
354 0.0004639078877599307 0.00039724776820972027 0.025351099797189004
355 0.00046101433157468507 0.00039932029732081596 0.025331485159379934
356 0.00044996690420271346 0.00040857964663262836 0.025330164016231744
357 0.0004418187206924448 0.0004105963001756625 0.02532974780436696
358 0.0004371183638619113 0.0004083891780499472 0.025321965711942562
359 0.0004205355082425335 0.000399220430307126 0.025300464260052554
360 0.00040226699991144794 0.00040003076750867473 0.025306492259636184
361 0.00038605417276971524 0.00039780040306376847 0.02530163086671109
362 0.0003759790828195131 0.00039676667237506394 0.02525996195149717
363 0.00036489244952157124 0.00039255137863170356 0.025222149294460462
364 0.00035270626230540287 0.0003889871535048579 0.02521719800893548
365 0.0003491682885345359 0.0003906224738892155 0.025200157141210013
366 0.00033415103389447835 0.00039975051690260203 0.02519594464203614
367 0.00032157124653071337 0.00039695605216263805 0.025188608956152086
368 0.00031493126940452035 0.0003897763735593379 0.025173809614695196
369 0.00029859639392391626 0.00039593038762609085 0.025160387691686468
370 0.00028298184602000277 0.0004010555561887357 0.025140751256762944
371 0.0002622890025673303 0.00039244439360669854 0.025116013060164945
372 0.00023850987634035762 0.0003937423396897405 0.025097591368652247
373 0.00023592399219850952 0.0003998669637970644 0.025068037648771534
374 0.00021193697000373055 0.00039609676801571366 0.025063745369252193
375 0.0001993339742478849 0.00039241081983806743 0.025049932237030566
376 0.0001865548877971933 0.00040000001824507924 0.025040518259641088
377 0.0001765042346901841 0.0003985519797076482 0.025025188576839254
378 0.00014673132100526291 0.0003919343878020045 0.02500185050000959
379 0.00016566322807818162 0.0003936255431834483 0.024991511702439823
380 0.00016401340446536378 0.00039783337158075943 0.024977084486751226
381 0.00013925699428373478 0.0003990020988652083 0.024960027987086176
382 0.0026005364864647986 0.0003003225309432094 0.02801452152347289
383 0.0016098762533358246 0.00029846298983308365 0.027495939372446414
384 0.0009795195643751847 0.0002894479689406689 0.024353073607168384
385 0.0007242524973976169 0.0003423503236120432 0.02119940393743944
386 0.0015717733443901926 0.0003083871637017339 0.019141832958604617
387 0.0020601726439103776 0.0003078997906560388 0.01714892259896576
388 0.001767606589852223 0.0003237640086409621 0.015572589749236369
389 0.0007140942757620961 0.000389073358306618 0.013007699904953936
390 0.00045642521680045817 0.00044936006720720366 0.012217417105197192
391 0.00042970694899740385 0.0004200774597139321 0.011964633843385676
392 0.0002861199770319772 0.00040391742944830597 0.011698444438769195
393 0.00028352445179543885 0.00038858776034254535 0.011551906896035668
394 0.0002015619998440772 0.0003687453364969606 0.011471104384876564
395 0.0001706371887724315 0.00035899002014284925 0.011363383983235439
396 0.00017958471526104282 0.00036264529853133077 0.011234850323789595
397 0.00018148478228658226 0.0003493551763222449 0.011124344147992626
398 0.0001971435656516893 0.00033456178375868874 0.01102944217079352
399 0.0002568225615921763 0.00031560725102476296 0.010952629414985952
400 0.00027277075976944894 0.0003202656177633604 0.010794286679703637
401 0.00019998108267343178 0.0003234422296861022 0.010631254517833031
402 0.0003667425024135808 0.0002935848567345841 0.010540721615766515
403 0.0003592296586466984 0.00028401646746916407 0.010440035355944436
404 0.0003094193241159935 0.00028533096921089566 0.010352771936185164
405 0.0002727714818247429 0.00029227087952866384 0.010121817831413036
406 0.00035954144635057527 0.0002672397168458642 0.009933584605861434
407 0.0004009208676311939 0.00021502202491256088 0.009736114423859788
408 0.000368441600102237 0.00022946209096760136 0.00933650717850194
409 0.0006515038931253863 0.0002309393771233651 0.00965834617408117
410 0.0005235761744883258 0.0002261239505617569 0.009294715636736508
411 0.0005322312111372911 0.0002200728935918171 0.008879656740295026
412 0.0003906965068537462 0.00022449622750513927 0.008230653055458061
413 0.0006144352900062981 0.0002708772987762346 0.007565978905654989
414 0.0005960741692996333 0.0002409292895465517 0.007489417206514587
415 0.00035187136704160676 0.00024740768885811275 0.007182013583174278
416 0.00030367332874404985 0.00022480112456714195 0.007022639848979678
417 0.0003602860603654236 0.00019612570780195172 0.0068159825466897125
418 0.0002504356027589395 0.00019156965965058204 0.006565582507622327
419 0.0003330750834046454 0.00016547991377667881 0.006440558081782024
420 0.00033833608732934103 0.00015013813231424408 0.006103589083896253
421 0.0004360444550171025 0.0001547382336301778 0.006121114829696247
422 0.0003858141186652521 0.0001505603156671824 0.005840323814461945
423 0.0004298113202360909 0.00016850842073529436 0.005364690440519654
424 0.0005274830160449645 0.0001534456122153074 0.005364304520536228
425 0.00023679585923175957 0.00017250499600010512 0.0050576323730514286
426 0.00033206042021161904 0.00015016680796559026 0.004799889561409914
427 0.00027664811552454387 0.00011012798861697482 0.00465637875942513
428 0.00028994465993237853 9.805900678638987e-5 0.004351082781549767
429 0.0004203942260421467 0.00010557666699917423 0.0043732636201491044
430 0.00036785440040519487 9.62982784267539e-5 0.003998474747506857
431 0.0006748541911634294 0.0001225191812235238 0.005075848728043536
432 0.0005393450944225081 0.00011821957624758017 0.004643596501145697
433 0.0007873779204992786 0.00011389666723591086 0.00398632588653244
434 0.0011340963418417659 7.023797144327384e-5 0.0038314190483202328
435 0.00027322370851519493 8.73402422652492e-5 0.002746582882252922
436 0.000177400714472333 9.033541960495119e-5 0.0025053331781154753
437 0.00015423204447830529 7.024214499028292e-5 0.002414874329279916
438 0.0001410831769385529 6.757753132997826e-5 0.0022389148436118642
439 0.00012827890273254568 6.655149906480204e-5 0.0021301586137703354
440 0.00015050186599539366 5.678642269086154e-5 0.0019934214458851257
441 0.00015424001054045516 4.172254475042356e-5 0.0018120422868050303
442 0.00016673562219529292 4.0612589840921694e-5 0.0016748953286596217
443 0.00022865308751650237 3.515327727332034e-5 0.0014728757974399969
444 0.0002686667204523347 2.9494747151137708e-5 0.0013978439793444657
445 6.503696944357486e-5 2.864523634020964e-5 0.0011676010308462193
446 8.28242074185002e-5 3.152865115988462e-5 0.0010285733401220458
447 7.044742716880207e-5 2.8757892934361335e-5 0.0009836328149624351
448 5.7644002352579156e-5 2.5833363300723077e-5 0.0008522906614663065
449 8.467662271821656e-5 2.0389576862347357e-5 0.0007477570463735812
450 5.288091515608481e-5 1.6984797671333264e-5 0.0006411521230623727
451 4.693107904486773e-5 1.4330313308622388e-5 0.0005533431685329894
452 3.782566323667038e-5 1.2500157674806829e-5 0.0005187273942640733
453 6.519733431442595e-5 9.181643559973008e-6 0.0004503831652347677
454 8.972297813526044e-5 7.614842313507528e-6 0.00041450580495531233
455 4.274619143133907e-5 8.460012561178989e-6 0.0003265639494500977
456 3.7743179021848155e-5 6.314489207084836e-6 0.00026831321513585087
457 2.139356627679892e-5 3.841271770297096e-6 0.0002155496119972487


==> figs/data/residual_plot_ros_500_vanilla.csv <==
iter vanillaPrimal vanillaDual vanillaFPNorm
1 11.53209059514661 0.4497410498194906 377.52836591530286
2 12.98461777163412 0.34076634586703836 291.6374454715771
3 11.592983862336776 0.14112620895997252 195.0030537487985
4 8.357752742980862 0.1278560420848717 141.44959358147128
5 5.861895449263161 0.05691879179354334 96.43908736818707
6 3.80298980738817 0.04109521034336553 66.90680982037907
7 2.3887274115866965 0.04372657344638358 47.257657590962744
8 1.5247237228275672 0.018029131429755294 33.39076445159565
9 0.9642276669965321 0.010973466301934803 22.69239983934008
10 0.5854431774840642 0.014468755417964068 15.343231966793324
11 0.3447895987211139 0.013894712238110457 10.374405954620531
12 0.21511366045958039 0.006753945341595971 7.020844134921887
13 0.13444669299616252 0.005349388690087001 4.626313254723419
14 0.08806082553892715 0.0051538714586660496 3.0587869911648626
15 0.06238426827504713 0.0043410253165850005 2.019754582348852
16 0.055302573669151256 0.0040448326463757385 1.3829452989802733
17 0.05651911700764068 0.004164902955558518 0.9490999591548912
18 0.05181210561511969 0.0040527944813556335 0.7218498075989376
19 0.050006151534219605 0.003770417495709316 0.57630684424272
20 0.04620406482538102 0.0035814372177411825 0.5233004774429096
21 0.04324415294983545 0.003488018353956833 0.48326617132502886
22 0.039605437846124546 0.0033915052587817495 0.4741727985136348
23 0.03824520427238765 0.0032815443901709285 0.46260513679782195
24 0.03758990897403691 0.0031949038412388492 0.4607037320013839
25 0.03535097323437745 0.003126600939223636 0.455889714798042
26 0.032915368050232985 0.0030492047901339117 0.4545027102513746
27 0.03125274601485815 0.002965083309248311 0.4509691856685881
28 0.030272778753667694 0.004612751144777092 0.44948648659914503
29 0.028764558446083645 0.004348868539835955 0.4468940208615749
30 0.025569242196395035 0.0041379181560119 0.4438205946525624
31 0.022754456810088516 0.0034735459086774213 0.4413557665215764
32 0.022089033584192817 0.002663761901339869 0.43970563307904426
33 0.02046366039287426 0.0026103697902458167 0.438298371602434
34 0.019043368094586947 0.0025566111275627445 0.4370359867531031
35 0.019388774586694957 0.0025032266600370588 0.4357395788002676
36 0.019660693125708138 0.0024607078611581647 0.43456518361937396
37 0.02014134153829658 0.002543109927076396 0.43346548513904465
38 0.020555930860418205 0.002579675469665824 0.43246075160676195
39 0.020769846027515314 0.0025110664471864217 0.4314852547651665
40 0.020723560612330553 0.0023626490980936518 0.4305719985919827
41 0.020511357128005593 0.0022914868785043913 0.4297289811759526
42 0.02021951522436326 0.00225499194471668 0.42897813591812656
43 0.019966917808750293 0.0022198923304111162 0.4282885320181689
44 0.019811452919809906 0.0021983378301107795 0.4276292488075734
45 0.019764237405225413 0.0021755315757428723 0.4269806290009223
46 0.019793068764541837 0.0021516150881723322 0.4263445114546819
47 0.01984917996015022 0.002126734824276966 0.4251255598914468
48 0.01981245176260257 0.0021010235815623187 0.42432542029913745
49 0.01934575167261239 0.0020745939116907455 0.4233303417615429
50 0.018516520744343127 0.0020475397871774635 0.4225348277120403
51 0.01788137733224527 0.0020288747511617044 0.42227270029600283
52 0.018337427691068012 0.0020123204829517226 0.42107937123167255
53 0.018632850555085994 0.001994814753647955 0.4203746859223904
54 0.018056026002959313 0.0019764331841728546 0.41972288441147326
55 0.017163517170563303 0.0019572456722925812 0.41908918861468386
56 0.016494882816305973 0.0019373183426890151 0.4185284700486865
57 0.016255553639293083 0.0019167143876605516 0.41803890226567486
58 0.016260177903490693 0.001899073896140827 0.4176245599423867
59 0.016258258776100466 0.0018866629844893664 0.4172418548074663
60 0.016165178998634407 0.0018733956058438776 0.41688440909987096
61 0.01600775127372704 0.001859321772976239 0.416541880905477
62 0.015781291398786233 0.0018444888819027971 0.41620747507241806
63 0.01548756584740041 0.0018289414675109472 0.4158818996182149
64 0.015172456247370333 0.0018127211363337774 0.41556692221491803
65 0.014882347356279387 0.0017964557611369041 0.4152625338754763
66 0.014628958598798482 0.0017868710195516882 0.41496580226150676
67 0.01440843253325831 0.0017765100766361647 0.41467441701190744
68 0.014212113090431433 0.0017654037682258165 0.4143870553839672
69 0.014024349596521012 0.0017535812585382513 0.41410402371444877
70 0.013829883487814698 0.0017410700502244647 0.4138262612883281
71 0.013625227936731479 0.0017278959786149741 0.4135542625178497
72 0.013416126624463317 0.001714083179768058 0.4132878055648079
73 0.013208263378620381 0.0017057513557246094 0.4130266955168654
74 0.013003853351347223 0.001697411656141735 0.4127701118789253
75 0.012803790985343651 0.0016883706818811878 0.4125172977577757
76 0.012608758791160083 0.001678644561645611 0.41226776922837516
77 0.012418472441632364 0.0016682480369971837 0.41202139931029524
78 0.012231469667673543 0.001657194189982735 0.4117784227173128
79 0.012046060807184723 0.0016454942419997262 0.4115374348567579
80 0.01186130048426539 0.0016385324539777142 0.4113340002814548
81 0.01167727344049045 0.0016315810212695601 0.4110080302098114
82 0.011543133193827177 0.0016239519041296084 0.410730934012834
83 0.011475996851214504 0.0016156497355677992 0.41046933056044527
84 0.011380481430698357 0.001606677979950829 0.41021467963988845
85 0.011209203846625089 0.0015970386771541293 0.40998520616441236
86 0.010936841991753035 0.001587226130943685 0.40974178430188435
87 0.010578260473625301 0.0015818357938087748 0.4094950691422318
88 0.010198712024275927 0.0015757733123243907 0.4092484242209379
89 0.009844670321259897 0.0015690336944897208 0.4089982913859789
90 0.009533099053033081 0.001561610179910565 0.40874680109910994
91 0.009261140589943784 0.0015534942135401832 0.40849427799797533
92 0.009032042690937953 0.0015446748917087184 0.4082516639382966
93 0.008833739630735806 0.0015380166862398556 0.40801445246269924
94 0.008770968221395442 0.0015330879874684295 0.4077761078261725
95 0.008712245739839013 0.0015274667971842076 0.4075443781369367
96 0.008665989574180008 0.0015211362047322836 0.4073117269362153
97 0.00863230636380454 0.0015140765615413046 0.40708013768687856
98 0.008599032659741707 0.0015062656436268048 0.4068457666746619
99 0.008575361872110424 0.0014991506639098781 0.4066145805907122
100 0.008547662721220756 0.0014949790942963284 0.40638856992800665
101 0.008504378207197778 0.001490082606627195 0.40616057623029117
102 0.008442932113225186 0.0014844322342205832 0.40595117075193676
103 0.008371903217743715 0.001477995986405043 0.4056792277478121
104 0.008310007152330596 0.0014707372602905723 0.4054377595457964
105 0.008283221996651498 0.001464350006645422 0.4052066896363102
106 0.008269527117969714 0.001460573470389986 0.4049867525604427
107 0.008223911321664867 0.0014560115166515305 0.4047682638828374
108 0.008155414185048957 0.0014506219384233068 0.40454961472201745
109 0.008086101585356586 0.0014443535445155266 0.4043372509883489
110 0.00801418543618728 0.001437151660100627 0.40412243979223195
111 0.007937414253976257 0.0014327011805907374 0.40390558590973136
112 0.007869068348183251 0.001428927094709228 0.4036846964910953
113 0.00781832522042567 0.0014242626741844447 0.4034656616293992
114 0.007778179554535278 0.0014186418031352627 0.4032423971722047
115 0.007737925542539121 0.0014119965467016987 0.40301615423790765
116 0.007695304102747553 0.0014064249951702727 0.40277671511179913
117 0.007654086216426067 0.001403119707627571 0.4026127586674681
118 0.007616359283039176 0.0013988341539906445 0.402288540209701
119 0.007580498531801847 0.001393482376388282 0.40202414859662305
120 0.007543718743629512 0.0013869511223253052 0.4017716860359552
121 0.007504609904933024 0.0013815299684645206 0.40152586394087497
122 0.007481367292898718 0.0013783333657978749 0.4012820402957011
123 0.0074709941305999596 0.0013740125858280041 0.40103718411111944
124 0.007460235750295932 0.001368438811854298 0.4007957305488966
125 0.007440127728812353 0.0013614969439822613 0.40055037716775677
126 0.0074070234554814846 0.0013575866700632777 0.4003020296875738
127 0.0073649320891557525 0.001354028778166905 0.40005444431563364
128 0.007324280501153098 0.001349126048877724 0.39980281210841495
129 0.007291261226793452 0.0013426771697722473 0.3995361792461719
130 0.00726206044103615 0.0013368826904242347 0.3993326431089567
131 0.007230091965573989 0.0013337686848751752 0.39899720783447906
132 0.007194278080121774 0.001329150246044311 0.39870829759878795
133 0.007157506705885575 0.0013227684878271315 0.39842967681543623
134 0.007119993997786582 0.001316314453755146 0.39815746750109227
135 0.007077208113545938 0.001313288305856549 0.397885320819119
136 0.007033957519051003 0.001308485859785759 0.39761541298454545
137 0.006996182466480415 0.0013016558011643075 0.3973460518604546
138 0.006962559335011854 0.0012958195091152056 0.39707212537219944
139 0.006926944100479331 0.0012923116340286054 0.3967989191431925
140 0.006885660217768552 0.0012866569438194312 0.39652313858627064
141 0.006840291647244291 0.0012782930604628435 0.39624299375359323
142 0.006793779546731299 0.0012748076467097517 0.3959872961475066
143 0.006746888804401599 0.0012699489810573431 0.3956496413415699
144 0.006699118924949425 0.0012622210305023086 0.39533912763648377
145 0.006650855933742813 0.0012564250265775642 0.39503175639218746
146 0.006603286863888078 0.001251961093095207 0.39472393435086517
147 0.0065569753895166295 0.001244248775518992 0.3944213210293516
148 0.006510699502903946 0.0012374300727198315 0.39411485459940626
149 0.006464230316190549 0.0012328851538442173 0.393806913326505
150 0.006419529719133736 0.0012241000554524322 0.39349600123736517
151 0.006378034936919539 0.0012177951233733762 0.3931825114763623
152 0.006338776473896437 0.0012120123558896029 0.392864108135378
153 0.006300307703261746 0.0012008361004976849 0.39254162368661233
154 0.006262406380838282 0.0011969938847381976 0.3922052654958282
155 0.006224990725513896 0.0011886744073382111 0.39191936427956436
156 0.006187389414762531 0.00117996413177481 0.39150965760504564
157 0.0061492974416463555 0.0011735990810421112 0.3911425063043439
158 0.006111134434493482 0.001161612039293984 0.3907724476562731
159 0.006073139817280684 0.0011561632419298956 0.3904062616599326
160 0.006034897251978527 0.001142446925651519 0.3900330341727322
161 0.005995961735792225 0.0011368027850166178 0.3896594200380056
162 0.005956338754766389 0.0011228392795860093 0.38927822443770266
163 0.005916125536767623 0.001115858857854954 0.3888880095034563
164 0.005875621608362781 0.0011030489112278665 0.388489704023984
165 0.00583525236860548 0.0010868590059128944 0.38808279960496256
166 0.0057951318982931085 0.0010802993727224953 0.38766473667652973
167 0.005755228591996524 0.0010646653438353023 0.3872280194718647
168 0.005715339268012599 0.0010452722659384046 0.3868313633665778
169 0.005674987449837818 0.0010250078249271117 0.3863029194756256
170 0.005633997557670624 0.0010054171817585583 0.3858073279098258
171 0.005592792717334523 0.0009872847344362197 0.38530313780673986
172 0.0055517909973489925 0.0009536495034035709 0.3847790736992693
173 0.00551092364084839 0.0009240147626669673 0.3842308513644301
174 0.005473326841410402 0.000893435387526849 0.38363689299388676
175 0.005439412247773211 0.0008483850151646162 0.3794156088860495
176 0.005404777283541601 0.0008096341854839166 0.3766597448059973
177 0.0053697479498475715 0.0007785178745875904 0.37002472716974844
178 0.005334893533038545 0.0007496366889587546 0.3537627435444485
179 0.005300476237602061 0.0007211483626398794 0.33140392781710776
180 0.00526637133680859 0.0007037973834670642 0.3081776027624655
181 0.005239638396712282 0.000689372119635421 0.28670831086000453
182 0.00522259887835618 0.000685707297863607 0.267507476543197
183 0.005204998293782644 0.0006819721513138706 0.24982476304210738
184 0.005187089579126635 0.0006781962605517052 0.2330751362104322
185 0.005169112285118963 0.0006744083882531696 0.2172125806562122
186 0.005151117938549291 0.000670633087224343 0.20242623492169237
187 0.005132984911548027 0.0006668907050245671 0.18878093925877354
188 0.005114590070190719 0.0006631990565474696 0.17625189432455216
189 0.005095944013498971 0.0006595738802668761 0.16476553648249345
190 0.005077143309751729 0.000656027847443893 0.15423285334337258
191 0.005058291615235274 0.0006525696059402483 0.14457290624002347
192 0.005039533958871162 0.0006492030947856686 0.1357255282230311
193 0.0050210194938597385 0.0006459266107638947 0.1276356571044035
194 0.005002771617157311 0.0006427323133515744 0.12024771390375526
195 0.004984663059551175 0.0006396072558357246 0.11350177793951724
196 0.004966517948786423 0.0006365356123589207 0.10735441684225316
197 0.0049482152624820246 0.0006335006627198935 0.10169919912679987
198 0.004929745485163368 0.0006304858059803133 0.0965912315824156
199 0.004911204393173852 0.000627475035899197 0.09197577782180791
200 0.004892712291390834 0.000624453354328439 0.08781381686239867
201 0.0048743226781150254 0.0006214071935185488 0.08405853465180194
202 0.004855999067614537 0.0006183248961454072 0.08067261508935013
203 0.004837661937292287 0.0006151974313709936 0.07762407693519768
204 0.004819254354583286 0.0006120194496295987 0.07488131463642783
205 0.004800765444481521 0.0006087902963547548 0.0724163801796898
206 0.004782209026801809 0.0006055141378836046 0.07020217500173911
207 0.004763626027306078 0.0006021988058941181 0.06821512451685068
208 0.004745096592144547 0.0005988540880240254 0.06643309174877784
209 0.004726694649882589 0.0005954905364175344 0.06481568998066255
210 0.004708430679130133 0.000592119004737779 0.0635754485842985
211 0.004690251572541608 0.0005887502853603899 0.06201312782536531
212 0.0046720835153669016 0.0005853944969501319 0.060760231969827445
213 0.004653880175267083 0.000582060594905782 0.059663761739027314
214 0.004635649775778871 0.0005787561595602553 0.05868651409748408
215 0.004617446610404611 0.0005754869883474357 0.05782135698127971
216 0.004599335645961495 0.0005722563300658524 0.05703829895999805
217 0.00458135423650836 0.00056906429476061 0.056333273026970075
218 0.004563495014229246 0.0005659079352178555 0.05569280202939806
219 0.004545720093076159 0.0005627819930247606 0.055107994661289454
220 0.004527994319626632 0.0005596799572833183 0.05456880818273714
221 0.004510306477864046 0.000556594999528398 0.05407184665532785
222 0.004492659424669941 0.0005535205191718562 0.05361382279190962
223 0.004475069028332293 0.000550450351058486 0.053189582329687304
224 0.004457569955785877 0.0005473788332969867 0.05275019110948955
225 0.004440199752096527 0.0005443009177353484 0.05247281365315374
226 0.004422973490639649 0.0005412124207330356 0.051934738388557916
227 0.004405872020850121 0.0005381103469133821 0.05152379882445122
228 0.004388854207316618 0.0005349932178823719 0.0511695470341848
229 0.004371883773593311 0.000531861337854293 0.050850068106553084
230 0.004354950600503804 0.0005287167752762738 0.050557701879183625
231 0.004338075195205707 0.0005255629638820848 0.050278183266215776
232 0.004321294531566627 0.0005224041028877971 0.05001475480673615
233 0.00430463758751838 0.0005192445356527985 0.04976191961365901
234 0.0042881083025149615 0.0005160882332959494 0.04951943534675534
235 0.004271687396787762 0.000512938547043103 0.04928357670049861
236 0.004255348992503459 0.0005097982618202493 0.049054663092508666
237 0.004239077321116002 0.0005066697562860679 0.048832543220652044
238 0.004222869713653973 0.0005035550499008845 0.04861618398955623
239 0.00420673327892628 0.0005004556612775045 0.048404109229310766
240 0.004190683602540215 0.0004973723309605511 0.048359761327171714
241 0.004174741066231754 0.0004943047690393091 0.047902167598788556
242 0.004162219793850729 0.0004912516153770404 0.047616223722999305
243 0.004150039191931583 0.0004882106742478303 0.0473722174315804
244 0.0041378692242717416 0.00048517932990121444 0.04714640455441789
245 0.004125697421591754 0.00048215497512039143 0.04694543970415878
246 0.004113498500649478 0.0004791353323504195 0.04674496935163308
247 0.004101254215839928 0.00047611865100611353 0.04655206225717239
248 0.004090704950174434 0.0004731037622762889 0.04636137433475119
249 0.0040895540789502565 0.00047008995860958736 0.04617573915518865
250 0.004088335518889613 0.00046707679908385434 0.045991547706420034
251 0.004087013785413299 0.0004640640283816931 0.04580964967997752
252 0.004085571973959767 0.00046105166639755587 0.045630489278466815
253 0.004084013199844888 0.00045804017012952104 0.045453907521999896
254 0.004082350406827865 0.00045503055100180916 0.045278689641465523
255 0.004080600683109664 0.0004520243655184846 0.04510464545855058
256 0.004078783278402182 0.0004490235284802112 0.044931985030300804
257 0.0040769131588275186 0.0004460299867309726 0.04479141957691682
258 0.004074989883550115 0.00044304538954427117 0.04452164912097422
259 0.0040729949446683305 0.0004400708922097236 0.044290988273462804
260 0.004070901647123422 0.0004371071419020496 0.044084140744038006
261 0.004068689426781044 0.0004341543858591609 0.04389659071458727
262 0.00406635613210344 0.0004312126110398093 0.043725151284881705
263 0.004063920980632633 0.0004282816770234865 0.04355456141656773
264 0.00406141372645093 0.0004253614057517882 0.0433861068272775
265 0.004058857224017687 0.00042245157269280194 0.04321938701891788
266 0.004056255482017856 0.0004195518209956405 0.04305579474447187
267 0.004053593775834813 0.0004166615911993864 0.04289439729759285
268 0.0040508495046106836 0.0004137801234536793 0.04273499683344412
269 0.004048006374942563 0.0004109065448677235 0.04257780984489362
270 0.004045063558809575 0.00040804004486672847 0.04242274505071533
271 0.00404203330425333 0.0004051800911615086 0.04226912815985485
272 0.004038929360488947 0.0004023265765644524 0.042116664305127664
273 0.004035757462596247 0.00039947981509296486 0.04196541852472183
274 0.004032516051046941 0.0003966404039992768 0.04181552086697239
275 0.004029203249349617 0.0003938090316288227 0.041666892570198025
276 0.004025820576996416 0.0003909863132973142 0.04151946245153611
277 0.0040223703713394305 0.0003881727188896045 0.04137327911740379
278 0.004018850518315033 0.0003853686137946006 0.041228424028137124
279 0.004015252314360237 0.0003825743579414344 0.041065968975642554
280 0.004011565200981109 0.0003797903721164602 0.040952195204901315
281 0.004007784926618542 0.0003770171309481837 0.04074183796071757
282 0.004003917710065423 0.0003742551002885152 0.040572264420916646
283 0.003999977105718178 0.0003715046546729009 0.04042079839925202
284 0.003995976066896618 0.0003687660132740839 0.04027684750632905
285 0.003991919413091565 0.0003660392169814264 0.04013755079265782
286 0.003987801505408701 0.0003633241379395736 0.039997941316371126
287 0.00398361053248146 0.00036062050929791024 0.03986048502105167
288 0.0039793362213528475 0.0003579279824193069 0.03972441688431407
289 0.003974975672859021 0.0003552462125717735 0.039591021720884675
290 0.003970533924468758 0.0003525749469848754 0.03945950346370968
291 0.003966019766384644 0.0003499140816032455 0.03932995963176821
292 0.003961440177682227 0.0003472636672466385 0.03920217209264515
293 0.003956797022292739 0.00034462386338674877 0.03907589169540428
294 0.00395208758911708 0.000341994858580624 0.03895083870079165
295 0.003947307394710904 0.0003393767986962688 0.03882700447582356
296 0.003942452618651838 0.00033676976341724717 0.038704423887762705
297 0.00393752128449704 0.0003341738004165462 0.038583089373124255
298 0.003932513900084188 0.00033158899027631593 0.03846294077102454
299 0.003927433735857959 0.0003290155006897982 0.03834397676711587
300 0.003922285928007359 0.00032645359795282466 0.038226217542211144
301 0.0039170747990860755 0.00032390360791334716 0.038109662926600396
302 0.003911800602325081 0.0003213658435856183 0.037994283005899215
303 0.003906458602971316 0.00031884053312903384 0.03788005073310683
304 0.0039010418308440685 0.00031632778141780176 0.03776260282147869
305 0.003895545590448759 0.0003138275778331329 0.03764922190957622
306 0.0038899707043263012 0.0003113398394961092 0.037535853048273
307 0.0038843234276457377 0.00030886447169475737 0.037424574943335925
308 0.003878611908678384 0.00030640142301176156 0.037314837789698095
309 0.00387284142063402 0.00030395070725175905 0.03720668516588305
310 0.003867011553472813 0.0003015123792212374 0.03709971992598978
311 0.003861117053653882 0.0002990864832112735 0.03699392743948757
312 0.0038551514460756346 0.0002966730090155352 0.036885150580133426
313 0.0038491109655294778 0.0002942718817742523 0.036830831571048085
314 0.0038429964474445276 0.00029188299399033837 0.0366634856432117
315 0.0038368123133189777 0.00028950626640140054 0.03654177280515122
316 0.0038305636426127134 0.0002871417044466173 0.03643017662408174
317 0.0038242533750325607 0.00028478941588185096 0.03632305365794495
318 0.0038178812896131524 0.000282449578974639 0.036220712062759064
319 0.0038114449914143436 0.0002801223800940525 0.036119205448422044
320 0.0038049418534911966 0.00027780795372710633 0.0360195558060967
321 0.00379837055302573 0.0002755063534004038 0.03592065434365
322 0.0037917314583520876 0.00027321756510439944 0.03582353480530739
323 0.003785026006650644 0.0002709415521421645 0.035727708018599015
324 0.0037782557380491295 0.00026867830370650505 0.03563311981847671
325 0.0037714216185059856 0.00026642785977565455 0.03553960195934014
326 0.0037645239011938982 0.0002645946913847417 0.03544704048575908
327 0.003757562387539119 0.00026557436984336283 0.03535531677315677
328 0.003750536833871406 0.0002665482331105953 0.03526442609123542
329 0.0037434473076110425 0.00026751628721637935 0.03517437147528383
330 0.0037362942432672738 0.0002684784972411539 0.035085149852929376
331 0.0037290780694177934 0.0002694348604350952 0.0349967251334875
332 0.0037217988133543514 0.00027038532640820135 0.034909085901923265
333 0.0037144563388945002 0.0002713297481329272 0.034822231665240524
334 0.003707051223267087 0.00027226795374485406 0.03473615688882113
335 0.003699585271963412 0.00027319987596238424 0.03465084443827025
336 0.003692060803731093 0.0002741257848623157 0.03456627810399899
337 0.0036844791373372467 0.00027504640514162536 0.03448244630640548
338 0.0036768394876152883 0.00027596255989503733 0.03439934047681226
339 0.003669139241490431 0.00027687458948637825 0.034316950479446114
340 0.003661375727998126 0.0002777821129956993 0.034235264753966606
341 0.0036535483576056547 0.0002786842579469721 0.03415427198442159
342 0.0036456594799468586 0.0002795801573564887 0.03407396228951691
343 0.003637713271793105 0.000280469507894948 0.03399432675356719
344 0.0036297134406604557 0.00028135288425909375 0.033915355561237745
345 0.003621661244673583 0.0002822315166434667 0.03383703895634625
346 0.003613555031557942 0.00028310663276086767 0.03375936752095014
347 0.0036053915292953488 0.00028397883054637885 0.0336823327627399
348 0.0035971680273665977 0.00028484786333766657 0.03360592577052978
349 0.0035888840554359745 0.0002857128859914433 0.03353013777222807
350 0.0035805415826379427 0.0002865729777983646 0.03345495984023611
351 0.003572143793009693 0.0002874276615674495 0.033380383829666425
352 0.003563693362863237 0.0002882771378997825 0.03330640146336038
353 0.0035551913185351935 0.0002891221178195997 0.033233005062740496
354 0.003546637021332295 0.0002899634056274986 0.033160186691505986
355 0.00353802906308177 0.0002908015213017983 0.033087938765541114
356 0.003529366370266392 0.00029163655531516875 0.03301625386213579
357 0.0035206488517796654 0.0002924682625108634 0.03294512455483346
358 0.003511877355522268 0.000293296285912304 0.032874543685567637
359 0.003503053155735295 0.00029412037701852787 0.032804503981010015
360 0.003494177384695482 0.00029494051069031614 0.03273499881202306
361 0.0034852507160142814 0.00029575686357607463 0.03266602141858701
362 0.003476273371406224 0.0002965697035634366 0.03259756547010618
363 0.0034672453372279876 0.00029737927178392925 0.03252962460224683
364 0.003458166618156279 0.00029818571441866286 0.032478344131132084
365 0.0034490374004190363 0.00029898907648473905 0.032381311361644086
366 0.003439858082842109 0.000299789339687363 0.032302121359400186
367 0.003430629207583967 0.00030058647544137164 0.03222724880791969
368 0.0034213513554447136 0.0003013804855533771 0.03215600605270206
369 0.003412025064364993 0.0003021714155903137 0.03208802618000608
370 0.003402650799115466 0.00030295934423206467 0.03202127427518613
371 0.0033932289677346327 0.0003037443632505265 0.031955746747681923
372 0.0033837599600988664 0.0003045265611049342 0.03189078803342444
373 0.003374244182959852 0.0003053060151987193 0.03182671800793931
374 0.0033646820764255602 0.0003060827920722055 0.03176332711901211
375 0.0033550741112643306 0.0003068569525620186 0.03170055756197662
376 0.0033454207746351616 0.00030762855814294435 0.03163831736170602
377 0.0033357225540217314 0.00030839767504728377 0.03157655866837295
378 0.003325979926081995 0.00030916437477877443 0.031515236332415215
379 0.0033161933526094107 0.00030992873244540007 0.03145435365666792
380 0.003306363276589594 0.00031069082160248924 0.03139391001280829
381 0.0032964901406900456 0.00031145070999915263 0.03133390459198337
382 0.0032865744339161083 0.0003122084681886544 0.03127432185431125
383 0.003276616680869366 0.00031296417849776935 0.031215154718085843
384 0.0032666173155914287 0.00031371792991021587 0.03115640255276895
385 0.0032565765705150954 0.00031446979845817723 0.031098063981358465
386 0.0032464945844444585 0.0003152198000984875 0.031040133965405902
387 0.0032363717306974835 0.0003159678643804686 0.030982607061994814
388 0.0032262089068420515 0.00031671391885690716 0.030925479888508228
389 0.0032182865017777395 0.0003174580316326648 0.030868750156180843
390 0.0032121837604281653 0.0003182004628892666 0.03081241543834807
391 0.0032060258058791277 0.00031894157768924507 0.030756472301273128
392 0.003199811588212578 0.0003196816634360939 0.03070091734289259
393 0.00319354273543811 0.00032042073264895477 0.03064574745300228
394 0.003187222917829042 0.00032115845676933025 0.030590959756814935
395 0.0031808558611628734 0.00032189433607907254 0.030536551255249105
396 0.0031744432980612917 0.0003226280143222809 0.030482518683540696
397 0.003167984127497245 0.00032335951931789094 0.030428858982939795
398 0.003161475283273352 0.0003240892820507994 0.030375569266906325
399 0.0031549137326501385 0.0003248179339933108 0.030322646702384645
400 0.0031482983246066036 0.00032554599029176477 0.03027008817041185
401 0.0031416303810476447 0.0003262735874867478 0.030217890724846767
402 0.0031349128112033325 0.0003270004305676793 0.03016605133171358
403 0.0031281484539630203 0.000327725980412238 0.03011456716442546
404 0.0031213387125762528 0.00032844975653658563 0.030063435249034633
405 0.0031144832100487812 0.0003291715725582504 0.030012652868213252
406 0.003107580475124745 0.0003298915900642214 0.029962217127167328
407 0.003100629067320122 0.0003306101922524017 0.029912125497751213
408 0.0030936284198112003 0.00033132776753271774 0.029862375260337966
409 0.003086579012545054 0.0003320445249129714 0.029812963736692462
410 0.0030794819671720467 0.0003327604292872435 0.02976388831466163
411 0.0030723384437476254 0.00033347526586455315 0.029715146340834355
412 0.0030651492047533138 0.0003341887723966009 0.0296667352516207
413 0.00305791450546378 0.0003349007592530135 0.029618652463765136
414 0.0030506342546706626 0.00033561116629269124 0.02957089549659289
415 0.003043308279918197 0.0003363200484664949 0.02952346196899386
416 0.003035936541756387 0.00033702751461661744 0.029476349410912716
417 0.0030285192197894674 0.000337733658213634 0.02942955551774144
418 0.00302105667690851 0.0003384385133028129 0.02938307796460774
419 0.0030135493587691575 0.000339142048576299 0.029336914400633175
420 0.0030059976936233266 0.00033984419067238365 0.029291062537928677
421 0.002998402035710189 0.0003405448572397348 0.029245520127194117
422 0.0029907626613793156 0.00034124398276613483 0.029200284940236007
423 0.0029830798007496454 0.0003419415290682779 0.02915535482114723
424 0.0029753536776180004 0.0003426374812081282 0.029110727660683164
425 0.0029675845373862177 0.0003433318353450422 0.02906640126966648
426 0.0029597726556671046 0.0003440245864249026 0.029022373692657127
427 0.0029519183318904773 0.00034471572101321397 0.02897864279397204
428 0.0029440218761082686 0.00034540521635611663 0.028935206602004694
429 0.0029360835966095755 0.0003460930437308079 0.02889206304795901
430 0.002928103792341749 0.0003467791732024631 0.028849210221008892
431 0.0029200827510328115 0.0003474635774514785 0.028806646084075415
432 0.002912020751543238 0.00034814623345194964 0.028764368798294117
433 0.0029039180680217893 0.00034882712199768877 0.028722376435514955
434 0.0028957749735932198 0.0003495062259931822 0.02868066704786161
435 0.0028875917424175945 0.0003501835286523908 0.02863923893130824
436 0.002879368650155371 0.0003508590123471318 0.02859809010917467
437 0.002871105973433394 0.00035153265826433236 0.02855721883960852
438 0.002862803989200272 0.000352204446665664 0.02851662331079857
439 0.002854462974129408 0.0003528743573666737 0.028479122775721236
440 0.002846083204458173 0.0003535423700873201 0.028432195401930257
441 0.0028376649558786307 0.0003542084644529631 0.028382519630488084
442 0.0028292085036729486 0.00035487261963927354 0.02833700727759112
443 0.0028207141228235332 0.0003555348138451096 0.028293115461943782
444 0.002812182088171054 0.0003561950238305484 0.028251486561304946
445 0.0028036126745469418 0.0003568532247054428 0.028210962557444617
446 0.0027950061570316993 0.0003575093900169563 0.02817137714634658
447 0.0027863628111830683 0.0003581634920657711 0.028132310293417444
448 0.0027776829134907757 0.0003588155023025699 0.028093755739203103
449 0.0027689667416578205 0.0003594653916229215 0.02805562331572306
450 0.0027602145749036394 0.00036011313045983273 0.028017862046403396
451 0.002751426694080196 0.0003607586886620184 0.027980409246960655
452 0.002742603381607796 0.00036140203523816176 0.027943245765054345
453 0.002733744921436433 0.0003620431381013076 0.027906337888789334
454 0.002724851598599428 0.0003626819639140586 0.02786968511467475
455 0.002715923695795212 0.0003633184782191515 0.027833285727485526
456 0.002706961499747128 0.000363952645345387 0.02779714127936745
457 0.0026979653276804987 0.0003645844280208522 0.027761242967868086
458 0.002688935526668155 0.00036521378752448906 0.02772558562366968
459 0.0026798723898520766 0.0003658406851149073 0.02769016905302584
460 0.0026707760569311444 0.0003664650873128449 0.027654994033822176
461 0.002661646563391464 0.00036708697024127553 0.0276200588265969
462 0.0026524840900405745 0.00036770630802300704 0.027585360839116935
463 0.002643289240367408 0.0003683230485848719 0.02755089852363144
464 0.0026340630459313285 0.0003689371033527043 0.027516671117291034
465 0.0026248065259437017 0.00036954836706551875 0.027482677880050623
466 0.002615520039927102 0.00037015676497550515 0.027448917498750166
467 0.002606202993968219 0.00037076230549776485 0.02741538859242348
468 0.0025968542539907716 0.0003713650888089313 0.02738208991087406
469 0.0025874730555132393 0.00037196523645187813 0.027349020308265953
470 0.0025780597986606864 0.0003725627783977377 0.02731617857760639
471 0.0025686161556732192 0.00037315758004595055 0.027283563282799156
472 0.0025591443498254682 0.0003737493645078396 0.027251173079505763
473 0.002549646031311876 0.0003743378261909371 0.02721900664847456
474 0.0025401214731753875 0.0003749227794837516 0.027187062738004777
475 0.002530569601519394 0.000375504256151947 0.027155339954570454
476 0.0025209888225549886 0.0003760824835953592 0.027123836877717706
477 0.0025113781149667547 0.00037665774867821135 0.027092552152783184
478 0.0025017377292994134 0.00037723022626678855 0.02706148436057944
479 0.00249206911721049 0.0003777998699927433 0.027030632151697185
480 0.0024823742011229324 0.000378366421218558 0.0269999940565201
481 0.002472654475990971 0.00037892952588323997 0.026969568696794722
482 0.002462910474501628 0.00037948889280133865 0.026939354703042314
483 0.0024531418381340893 0.0003800444076164904 0.026909350683138475
484 0.0024433478455992423 0.0003805961465991901 0.026879555334383225
485 0.0024335280213160166 0.0003811442954718992 0.026849967253169543
486 0.002423682483816616 0.0003816890284948918 0.026820585125186255
487 0.002413811914808996 0.000382230413252969 0.0267914075988266
488 0.002403917262141744 0.00038276838096132257 0.02676243331860883
489 0.0023939993976801197 0.00038330276335304665 0.026733660958437492
490 0.002384058910979453 0.0003838333662329481 0.026705089151808064
491 0.002374096096383568 0.0003843600387064327 0.026676716604067223
492 0.0023641110797129297 0.00038488270782834175 0.026648541984663154
493 0.0023541039829237925 0.0003854013715021285 0.026620564069473183
494 0.0023440750414391635 0.00038591606324276854 0.02659278151697313
495 0.002334024638128441 0.0003864268111448071 0.02656519310891741
496 0.0023239532659614665 0.00038693360987323595 0.026537797570039927
497 0.002313861458481762 0.000387436414019291 0.026510593646674255
498 0.0023037497286271624 0.00038793514985996743 0.026483580075184848
499 0.002293618539126151 0.00038842973540384294 0.02645675561114453
500 0.0022834683066040953 0.00038892009790723436 0.026430119045930088
501 0.002273299425363666 0.0003894061825064856 0.02640366912607549
502 0.0022631122940269823 0.0003898879514407161 0.026377404668150667
503 0.002252907332725634 0.00039036537730905856 0.0263513244601361
504 0.0022426849875736583 0.0003908384349901179 0.026325427331399497
505 0.0022324457251936547 0.0003913070958155531 0.026299712075452737
506 0.0022221900232447297 0.00039177132555294556 0.026274177530047096
507 0.0022119183615498463 0.00039223108572766855 0.02624882251933523
508 0.0022016312168808587 0.0003926863366209907 0.026223645869135274
509 0.002191329061697102 0.0003931370402011089 0.02619864645169353
510 0.00218101236570389 0.000393583161900054 0.02617382307773961
511 0.0021706815984776848 0.0003940246709677915 0.026149174666561685
512 0.0021603372317275647 0.0003944615397640204 0.026124700028286818
513 0.002149979740171172 0.00039489374263744915 0.02610039809274612
514 0.002139609601554285 0.00039532125497657687 0.026076267705699867
515 0.0021292272957319576 0.0003957440527535346 0.026052307781492787
516 0.00211883330385311 0.000396162112549237 0.02602851719791257
517 0.0021084281077461717 0.00039657541186140455 0.026004894870477233
518 0.0020980121895286374 0.00039698392942994805 0.025981439686603606
519 0.002087586031715741 0.00039738764537143963 0.025958150590548457
520 0.0020771501171963852 0.00039778654105843863 0.025935026459277703
521 0.0020667049294087942 0.000398180598782951 0.025912066266551684
522 0.0020562509523005213 0.00039856980136245603 0.02588926889197628
523 0.0020472111682105385 0.00039895413183742924 0.025866633314986388
524 0.0020393486646766656 0.0003993335733506024 0.02584415844402189
525 0.0020314662885122887 0.000399708109207234 0.02582184323889586
526 0.0020235641973170636 0.0004000777230515001 0.025799686633467097
527 0.0020156425518957706 0.0004004423990328497 0.025777687597735265
528 0.0020077015165220944 0.0004008021218774323 0.02575584507926924
529 0.001999741259268534 0.0004011568768356828 0.025734158033375226
530 0.0019917619521948172 0.00040150664952164235 0.025712625447676073
531 0.0019837637713988328 0.0004018514257277228 0.02569124626070571
532 0.001975746897036325 0.0004021911912939324 0.025670019476857073
533 0.0019677115131952 0.00040252593207473617 0.02564894404667407
534 0.0019596578078606404 0.0004028556340131906 0.025628018981115757
535 0.0019515859728384015 0.00040318028327449 0.025607243230563615
536 0.0019434962038022187 0.0004034998663807677 0.025586615814241567
537 0.0019353887003652841 0.00040381437029282197 0.025566135705666126
538 0.001927263666236935 0.000404123782416849 0.02554580190944103
539 0.0019191213092749234 0.00040442809055242415 0.025525613425331092
540 0.001910961841608798 0.00040472728282001796 0.025505569251393155
541 0.0019027854796456168 0.00040502134761214576 0.02548566840497702
542 0.0018945924439734314 0.0004053102735925755 0.02546590988751969
543 0.00188638295937806 0.0004055940497473566 0.02544629271896807
544 0.0018781572546729079 0.0004058726654660837 0.02542681591685698
545 0.0018699155627644856 0.0004061461106230282 0.02540747850418964
546 0.001861658120528056 0.00040641437563219393 0.025388279499747056
547 0.0018533851689304082 0.00040667745147174257 0.025369217945830764
548 0.0018450969529780728 0.00040693532967290327 0.025353735710574227
549 0.001836793721710029 0.000407188002303205 0.025328694609841298
550 0.0018284757282327135 0.00040743546196271373 0.025306777654722546
551 0.0018201432295547012 0.0004076777017942646 0.025285899462566635
552 0.0018117964866302227 0.00040791471552062804 0.025264284268004505
553 0.001803435764143156 0.00040814649748524047 0.02524507286246365
554 0.0017950613305917525 0.00040837304268871033 0.02522556253012988
555 0.001786673458085756 0.0004085943468112626 0.025206564153380573
556 0.0017782724224356266 0.00040881040621491783 0.025187993993231707
557 0.0017698585030088592 0.00040902121793015664 0.02516981262361161
558 0.0017614319827572121 0.0004092267796449617 0.02515190349901705
559 0.0017529931481153282 0.0004094270896949817 0.025134201031583814
560 0.0017445422889072557 0.00040962214707343313 0.02511667652980414
561 0.0017360796983384261 0.0004098119514414649 0.025099302938116526
562 0.0017276056727944758 0.0004099965031455857 0.025082058249995993
563 0.001719120511351122 0.00041017580323416807 0.025064939176156587
564 0.0017106245133782538 0.0004103498534613428 0.025047948040463227
565 0.0017021179854794417 0.00041051865629927763 0.025031083288934542
566 0.0016936012620983553 0.0004106822149295958 0.02501433889287328
567 0.001685074697386158 0.00041084053318317056 0.024997711438435214
568 0.0016765385872777481 0.0004109936150859473 0.024981201422455284
569 0.0016679930933913725 0.00041114146447342035 0.024964808990872205
570 0.0016594383108750937 0.0004112840867147931 0.024948532693324782
571 0.0016508745002353222 0.00041142149180937705 0.02493237072345302
572 0.0016423023161871754 0.00041155369462635524 0.024916322144769496
573 0.001633722770004879 0.0004116807099919354 0.02490038655063831
574 0.0016251367895629496 0.0004118025427650308 0.024884563378014063
575 0.0016165446325161646 0.0004119191786404843 0.02486885174340516
576 0.0016079456799521722 0.00041203059006737807 0.024853250721758566
577 0.0015993388926749603 0.0004121367633179156 0.024837759565256596
578 0.0015907236809625436 0.00041223772887186914 0.024822377598680462
579 0.0015821006038409216 0.00041233356834002275 0.024807104027528414
580 0.0015734713837900634 0.00041242438556200896 0.02479193795359842
581 0.0015648381533985723 0.00041251025174377496 0.024776878519706298
582 0.0015562023842978017 0.0004125911554278865 0.024761924947030178
583 0.0015475641908973105 0.0004126669952256884 0.024747076429560734
584 0.0015389224521279042 0.00041273763067389493 0.024732332102577168
585 0.0015302756557193946 0.00041280296599097 0.024717690779671578
586 0.0015216229313789974 0.00041286301718272987 0.024703152527895518
587 0.0015129646590527582 0.0004129179221607452 0.024688715528992974
588 0.001504302331199318 0.0004129678774849717 0.024674379183498973
589 0.0014956378138495832 0.00041301308121303066 0.024660143006880818
590 0.0014869724936976076 0.000413053610532817 0.024646005825116682
591 0.0014783068072662473 0.0004130893728435593 0.024631966813422636
592 0.0014696403545577106 0.00041312021115602924 0.024618025261394356
593 0.00146097242837743 0.0004131459750505391 0.02460418027111898
594 0.0014523025963803816 0.00041316658940517605 0.024590430983095622
595 0.0014436310062751567 0.00041318210439671594 0.024576776625494165
596 0.0014349583377128257 0.000413192664399525 0.024563216398640814
597 0.0014262855148747242 0.00041319843054139717 0.024549749478839488
598 0.0014176133773717522 0.0004131995135373499 0.024536375059294104
599 0.0014089424866867214 0.00041319594912730327 0.024523092336061147
600 0.0014002731156757423 0.00041318771026726305 0.024509900540899323
601 0.0013916053693794012 0.0004131747345455692 0.024496798872139305
602 0.0013829393446436846 0.0004131569584248206 0.024483786556012826
603 0.001374275247531417 0.00041313435079520506 0.024470862800925634
604 0.0013656134297278329 0.000413106929880552 0.02445802687080588
605 0.0013569543521752406 0.00041307475432885067 0.024445277980039853
606 0.0013482985147803197 0.0004130378970874383 0.024432615403350295
607 0.0013396463942053996 0.0004129964196038367 0.024420038374718806
608 0.001330998413532652 0.00041295035836630363 0.024407546178565716
609 0.0013223549443289976 0.00041289972567454925 0.024395138066841276
610 0.001313716328896476 0.00041284451989670115 0.02438281331395387
611 0.0013050829067127226 0.0004127847380085143 0.0243705712114427
612 0.0012964550328200437 0.00041272038434659713 0.02435841102227343
613 0.0012878330841549484 0.00041265147342378774 0.024346332068649956
614 0.0012792174548882172 0.0004125780283249414 0.02433433360646566
615 0.0012706085467316124 0.00041250007725035807 0.024322414983448174
616 0.0012620067590716102 0.00041241764993576324 0.024310575454654145
617 0.0012534124827219201 0.0004123307749815033 0.02429881438193921
618 0.001244826098340189 0.00041223947875743496 0.024287131039609614
619 0.0012362479784688424 0.0004121437859416014 0.024275524769274772
620 0.00122767849093859 0.0004120437209029013 0.024263994885273737
621 0.0012191180017799865 0.00041193930887587805 0.024252540726327557
622 0.0012105668763804228 0.0004118305764269128 0.02424116161795263
623 0.0012020254790612252 0.00041171755138583345 0.024229856907393335
624 0.001193494171806642 0.00041160026263863006 0.02421862593519531
625 0.0011849733127042546 0.00041147874000975135 0.024207468047907105
626 0.0011764632550577221 0.00041135301423154004 0.024196382602563172
627 0.0011679643471764881 0.0004112231169181573 0.024185368943987734
628 0.0011594769328933737 0.00041108908054591055 0.024174426446800627
629 0.0011520634211087063 0.00041095093841859586 0.02416355444342052
630 0.0011448167066389755 0.00041080872462425863 0.024152752319861245
631 0.0011375686799662682 0.000410662473958419 0.024142019435376944
632 0.0011303195509490625 0.0004105122218288136 0.024131355147031176
633 0.0011230695300553284 0.00041035800415775974 0.024120758843732538
634 0.0011158188282273562 0.0004101998573030712 0.02411022987132389
635 0.0011085676566916394 0.00041003781799468385 0.024099767632799498
636 0.0011013162268878835 0.0004098719232685757 0.024089371480719567
637 0.0010940647503600918 0.0004097022103843812 0.024079040812061026
638 0.001086813438845545 0.00040952871673475335 0.02406877498996487
639 0.00107956250440657 0.00040935147975446236 0.024058573412082663
640 0.0010723121595396991 0.00040917053686382124 0.024048435463361627
641 0.0010650626174100355 0.00040898592542960545 0.02403836050144063
642 0.001057814091842985 0.00040879768275600903 0.02402834795443976
643 0.0010505667973663175 0.0004086058460996956 0.02401839718267374
644 0.0010433209491775874 0.00040841045268504803 0.02400850758119105
645 0.0010360767629498853 0.00040821153972007734 0.02399867854551968
646 0.0010288344548357268 0.00040800914441074847 0.02398890945897573
647 0.0010215942412730458 0.0004078033039576789 0.02397919972600109
648 0.001014356339001241 0.00040759405554452054 0.023969548733006257
649 0.0010071209649427772 0.00040738143631775944 0.02395995587244514
650 0.0009998883362413555 0.0004071654833756249 0.02395042054399907
651 0.0009926586701799818 0.0004069462337527749 0.023940942147881117
652 0.000985432184128942 0.00040672372441613645 0.023931520070422565
653 0.000978209095534373 0.00040649799226635835 0.023922153735432616
654 0.0009709896217565925 0.0004062690741471192 0.023912842502839284
655 0.0009637739800924645 0.00040603700685601954 0.023903585823560898
656 0.0009565623875682647 0.00040580182716009526 0.023894383050604737
657 0.0009493550609800376 0.0004055635718082945 0.023885233623332888
658 0.0009421522167010483 0.0004053222775469248 0.023876136920435363
659 0.0009349540706650079 0.00040507798113120547 0.023867092364250855
660 0.0009277608382880328 0.00040483071933431185 0.02385809934888229
661 0.0009205727343140227 0.00040458052895694723 0.023849157278556004
662 0.0009133899728285185 0.0004043274468321617 0.02384026556911342
663 0.0009062127670787961 0.0004040715098335384 0.023831423620137987
664 0.0008990413294223255 0.0004038127548768433 0.02382263085121257
665 0.0008918758712453274 0.00040355121892689114 0.023813886642362413
666 0.0008847166028368385 0.00040328693899714907 0.023805190435471305
667 0.0008775637333425195 0.00040301995215772453 0.023796541612146085
668 0.0008704174706148953 0.00040275029553404483 0.023787939616458132
669 0.0008632780212238098 0.00040247800631147836 0.02377938381137155
670 0.0008561455902825963 0.00040220312173434413 0.023770873657424113
671 0.0008490203814249832 0.0004019256791077603 0.023762408518120223
672 0.0008419025967017678 0.0004016457157982383 0.023753987851341543
673 0.0008347924365076397 0.0004013632692296559 0.02374561103255326
674 0.0008276900995199149 0.00040107837688556786 0.023737277491352758
675 0.0008205957825830554 0.00040079107630392466 0.023728986637844462
676 0.0008135096806717156 0.00040050140507614824 0.023720737889783038
677 0.0008064319868005468 0.00040020940084680204 0.023712530631283098
678 0.0007993628919643897 0.0003999151013088381 0.023704364322919898
679 0.0007923025850400557 0.0003996185442048509 0.02369623833921984
680 0.0007852512527632313 0.00039931976732417336 0.023688152103904566
681 0.0007782090796346345 0.0003990188085008297 0.023680105041931257
682 0.0007711762478801441 0.0003987157056099053 0.02367209654576047
683 0.0007641529373615761 0.0003984104965691966 0.023664126052549254
684 0.0007571393255740094 0.0003981032193314216 0.02365619295119428
685 0.0007501355875390574 0.0003977939118788727 0.02364829666246815
686 0.0007431418957827449 0.00039748261222374685 0.023640436618334214
687 0.0007361584202742423 0.000397169358397913 0.023632612203824295
688 0.0007291853284081185 0.00039685418844928193 0.023624822840077407
689 0.0007222227848822966 0.0003965371404369205 0.023617067947962846
690 0.0007152709517636947 0.0003962182524239225 0.023609346932129342
691 0.0007083299883289853 0.00039589756247311787 0.0236016592028518
692 0.0007014000511343694 0.00039557510864535596 0.02359400417411478
693 0.0006944812938565789 0.00039525092899072575 0.02358638126353752
694 0.0006875738674003329 0.0003949250615504044 0.02357878984907822
695 0.0006806779196997132 0.00039459754435031976 0.023571229401253113
696 0.0006737935958348588 0.0003942684153978496 0.023563699271889976
697 0.000666921037890959 0.0003939377126806996 0.023556198895396906
698 0.0006600603849888865 0.00039360547416261206 0.023548727696013586
699 0.000653211773235844 0.00039327173777933935 0.023541285032314334
700 0.0006463753356745529 0.00039293654143474896 0.02353387038165899
701 0.0006395512023158318 0.0003925999229983149 0.02352648308638738
702 0.0006327395000513169 0.0003922619202977903 0.023519122598197228
703 0.000625940352647141 0.00039192257111927314 0.023511788302110866
704 0.0006191538807327509 0.00039158191319869055 0.023504479604549138
705 0.0006123802017921542 0.00039123998422331736 0.023497195925901875
706 0.0006056194300776137 0.000390896821824052 0.02348993665915485
707 0.0005988716766570549 0.0003905524635747567 0.02348270120385044
708 0.0005921370493746811 0.0003902069469894188 0.02347548898611486
709 0.0005854156528013778 0.0003898603095191138 0.023468299376083454
710 0.0005787075882510011 0.0003895125885513459 0.023461131813278843
711 0.0005720129537733282 0.0003891638214058883 0.02345398566742992
712 0.0005653318440884149 0.00038881404533319935 0.023446860381740018
713 0.0005586643506138255 0.00038846329751389435 0.02343975530659368
714 0.0005520105614658477 0.0003881116150558409 0.0234326698821879
715 0.000545370561354467 0.0003877590349905281 0.023425603492352856
716 0.0005387444317241308 0.00038740559427108607 0.023418555548589744
717 0.0005321322505590118 0.0003870513297715599 0.02341152543685832
718 0.0005255340925595113 0.0003866962782863814 0.023404512568444294
719 0.0005189500289708613 0.00038634047652139146 0.023397516329584683
720 0.0005123801276866925 0.00038598396109925276 0.023390536142095145
721 0.0005058244531634577 0.00038562676855687566 0.023383571379574274
722 0.0004992830665043062 0.00038526893534086284 0.0233766214468773
723 0.0004927560253295034 0.00038491049780830177 0.02336968576731689
724 0.00048624338391014415 0.00038455149222577437 0.023362763683169502
725 0.0004797451930341965 0.00038419195476975304 0.023355854663170115
726 0.00047326150013097656 0.0003838319215211876 0.023348958032880465
727 0.0004667923491391366 0.0003834714284711164 0.023342073233490218
728 0.0004603377806391635 0.00038311051151373505 0.023335199666644334
729 0.0004538978317315773 0.00038274920644996074 0.02332833669303277
730 0.0004474725361594619 0.00038238754898360384 0.023321483743809865
731 0.0004410619241856915 0.0003820255747244045 0.023314640193106778
732 0.0004346660227232406 0.00038166331918631596 0.023307805440217638
733 0.00042828485525787333 0.00038130081778294997 0.02330097889435086
734 0.0004219184418804777 0.00038093810583305574 0.02329415994178919
735 0.0004155667992967904 0.0003805752185597939 0.02328734798642067
736 0.00040936146622893096 0.00038021219108684134 0.02328054239799836
737 0.0004032758703403496 0.00037984905844400303 0.023273742635794733
738 0.0003971970613987616 0.0003794858555621944 0.023266947989673995
739 0.0003911250958730333 0.0003791226172796468 0.02326015798858946
740 0.00038506002873589355 0.00037876201966682296 0.023253371911712267
741 0.0003790019133068802 0.00037846295732162235 0.023246589242275798
742 0.00037295080142082 0.00037816315202577694 0.023239809322501585
743 0.0003669067433410357 0.0003778626425565229 0.023233031576279567
744 0.0003608697878704507 0.0003775614676079843 0.023226255401112512
745 0.00035483998229324053 0.00037725966579203155 0.023219480182940445
746 0.00034881737248885505 0.0003769572756359707 0.023212705336815926
747 0.00034280200288995885 0.00037665433558089324 0.0232059302563146
748 0.0003367939165726276 0.00037635088398299635 0.02319915433208807
749 0.00033079315527433854 0.0003760469591139129 0.02319237698543766
750 0.0003247997594326262 0.0003757425991566187 0.023185597602556035
751 0.00031881376823881077 0.0003754378422090631 0.023178815595763683
752 0.00031283521972916696 0.0003751327262803402 0.02317203036016178
753 0.0003068641507324109 0.00037482728929365977 0.02316524129812335
754 0.00030090059707318825 0.00037452156908304615 0.023158447839291166
755 0.0002949445935373088 0.000374215603395715 0.02315164934095375
756 0.0002889961739699654 0.0003739094298896307 0.023144845288160656
757 0.0002830553713729804 0.00037360308613396836 0.023138034989076173
758 0.0002771222179680158 0.00037329660960997227 0.02313121793352843
759 0.0002711967452848249 0.00037299003770976735 0.023124393514768034
760 0.0002652789842990988 0.000372683407734973 0.023117561102844054
761 0.0002593689654307646 0.0003723767568983535 0.023110720167255017
762 0.00025346671882575753 0.00037207012232295966 0.023103870103076515
763 0.00024757227429183804 0.000371763541042327 0.023097010297472853
764 0.00024168566157939093 0.00037145704999889137 0.023090140201435457
765 0.0002358069103950403 0.00037115068604200857 0.02308325923176192
766 0.000229936050679288 0.0003708444859351497 0.023076366791390815
767 0.00022407311261939898 0.000370538486344679 0.02306946232312659
768 0.00021821812697323206 0.00037023272384698334 0.023062545213350227
769 0.0002123711251040058 0.0003699272349249073 0.023055614950130487
770 0.0002065321393051016 0.00036962205596834737 0.023048670900673168
771 0.00020070120291578727 0.0003693172232693009 0.023041712536180245
772 0.00019487835059909883 0.0003690127730234506 0.023034739258907654
773 0.0001890636185550536 0.00036870874132937195 0.023027750507429605
774 0.00018325704479366968 0.0003684051641832525 0.023020745745271784
775 0.00017745866941479304 0.00036810207747988187 0.023013724370338662
776 0.00017166853488719477 0.00036779951700631437 0.02300668585380993
777 0.00016588668636219128 0.0003674975184407468 0.022999629629559645
778 0.00016011317206579085 0.00036719611734783157 0.02299255511200965
779 0.00015434804359067627 0.000366895349172537 0.022985461810636355
780 0.00014953497398076528 0.0003665952492392237 0.022978349111461408
781 0.00014537139825828013 0.0003662958527375168 0.02297121651427162
782 0.0001412131230836999 0.0003659971947208543 0.022964063437565522
783 0.0001370600322659093 0.0003656993100947362 0.022956889373002137
784 0.00013291200022585707 0.0003654022336075485 0.022949693742623966
785 0.0001287688914618216 0.0003651059998372283 0.022942464032652
786 0.00012463056000592459 0.0003648106431789856 0.02293520041412545
787 0.00012049684878133136 0.0003645165558176399 0.02292793167472067
788 0.00011636758898011643 0.0003642223484984889 0.02292063542933908
789 0.00011235597140884204 0.0003639268509352592 0.0229133311952583
790 0.00010849182820625572 0.0003636362468829381 0.022905996763649353
791 0.00010462887514621662 0.0003633493521155499 0.022898648132562625
792 0.00010076694329024576 0.0003630654360700909 0.0228912619094111
793 9.690585250885612e-5 0.0003627839616016309 0.022883854700270007
794 9.304540795284109e-5 0.00036250240263122643 0.02287641574959422
795 8.918540022843977e-5 0.0003622187753065757 0.02286895330344286
796 8.532561473093644e-5 0.00036193333439689303 0.022861460954310953
797 8.146578185991216e-5 0.0003616481740883972 0.022853837305036758
798 7.760560523276996e-5 0.0003613970659799873 0.022846284100079328
799 7.374484072646368e-5 0.000361121088023254 0.022838652643966607
800 6.988319968609116e-5 0.00036085528003492443 0.02283107438229291
801 6.602040172708051e-5 0.0003605996395382097 0.02282338817424187
802 6.215624024907712e-5 0.0003603519585837976 0.022815734097429093
803 5.848460233540673e-5 0.0003602847351528499 0.02280724206196098
804 7.971339989931729e-5 0.0003602002034055676 0.022798301328443772
805 0.0001225465733728318 0.000359992263787286 0.02278726921557075
806 0.00019228667740798136 0.0003597117830217176 0.02276858178451217
807 0.0003586393679062874 0.0003388393060455136 0.022591428565406434
808 0.000864229010463228 0.00029063251543503865 0.02248619991195282
809 0.0009672926797936705 0.00024234492132440088 0.02225446869436017
810 0.0008427061560468571 0.00022528899141963994 0.021497420626140053
811 0.0006756874119237059 0.0002389943156908197 0.02036644521209688
812 0.0006555415630220589 0.0002591165131257738 0.01921987519701897
813 0.0006058660362606549 0.00026717720780855206 0.018221657916808333
814 0.0006724189098592175 0.0002698933204897428 0.01739775866894256
815 0.000686294487484464 0.0002765559602211418 0.016658457536448443
816 0.0006397505643715821 0.0002864226651990405 0.015936428301967565
817 0.0005623172263576847 0.0002945144667771181 0.015222842257252862
818 0.0004947241593442071 0.0002995690546171105 0.014555230140307313
819 0.000446426852573828 0.00030250342839318326 0.013962914744037368
820 0.0004220860271928442 0.0003045591058545651 0.013453897735675192
821 0.0004012456237318215 0.00030689239664813525 0.013016651570333994
822 0.00037162721769215133 0.0003095750060430598 0.012634858823657403
823 0.00034050846491405246 0.00031180948623567794 0.012296779032544001
824 0.00030679092412585004 0.0003131459390423057 0.011997526304868224
825 0.0002758057119370268 0.00031376753394228563 0.011734488557328403
826 0.00025039107206545374 0.00031408088722394324 0.011504642895588706
827 0.0002295835534514956 0.0003143726120093325 0.011304158664682307
828 0.0002107081496331216 0.0003146467450555531 0.011128857853378166
829 0.0001919654449504237 0.00031474215747174134 0.010974691224206436
830 0.00017508467748720275 0.0003145952713588128 0.010838140385334658
831 0.00015922415347504202 0.000314284633675568 0.010716295088941792
832 0.00014450483506169077 0.00031388350361064737 0.010606840543306089
833 0.00013142689632243337 0.0003133879937838777 0.010507988161504618
834 0.00011995899235274167 0.00031277069739029506 0.010418295776806467
835 0.00010971223910352318 0.0003120440078046554 0.01033648225353933
836 0.00010030389772818073 0.00031126080055193865 0.010261360931822379
837 9.158159128555054e-5 0.0003104646789641847 0.010191862411809133
838 8.35905286803324e-5 0.0003096521704113632 0.010127061150350322
839 7.639747678220242e-5 0.00030878879197142616 0.010066182000453052
840 6.996471233730584e-5 0.0003078525418403261 0.010008597507186431
841 6.416285874577317e-5 0.0003068544964733038 0.009953820323774752
842 5.886408394018554e-5 0.00030582446971009873 0.0099014772083267
843 5.400848688995088e-5 0.0003047856428349031 0.009851265724908779
844 4.977927946274573e-5 0.0003037423814242683 0.00980290935494808
845 4.678501845326825e-5 0.0003026861980993015 0.009756137270356676
846 4.436126415719057e-5 0.00030160867194142435 0.009710694345504086
847 4.25691323167423e-5 0.0003005086668373693 0.009666366882715936
848 4.113393609010987e-5 0.0002993909901911618 0.009622997743186337
849 3.9825016407522394e-5 0.0002982617465962658 0.009580481050146535
850 3.8652063352455784e-5 0.0002971254610612525 0.009538738350004175
851 3.760798267028099e-5 0.0002959847835069516 0.009497697242165945
852 3.6667368049736724e-5 0.0002948410509406863 0.009457279876890547
853 3.579870313058968e-5 0.000293694497590675 0.009417407613370085
854 3.498032614230812e-5 0.000292544440380213 0.009378011372106946
855 3.420793116978076e-5 0.0002913901098374281 0.009339037734469978
856 3.3489463582434895e-5 0.0002902318001274563 0.009300451064091358
857 3.283329755276038e-5 0.0002890712855503779 0.009262226976693223
858 3.223919624329883e-5 0.0002879110221990006 0.009224345837315224
859 3.1697431936778626e-5 0.0002867528122202641 0.009186787133509183
860 3.119452476213318e-5 0.00028559706219168036 0.009149528476022635
861 3.072006768178038e-5 0.0002844431418012773 0.009112547246198787
862 3.0270000816980323e-5 0.00028329037480304326 0.009075823906502474
863 2.9845352320429836e-5 0.0002821387919261523 0.009039344249656609
864 2.9448550639413592e-5 0.00028098916589796956 0.009003098983403688
865 2.908017123325627e-5 0.00027984251165058115 0.008967082246824028
866 2.873779891885549e-5 0.00027869956223453983 0.008931288660239794
867 2.8416980097428302e-5 0.0002775605766510358 0.00889571137233274
868 2.8113139914112993e-5 0.0002764254842247445 0.008860342910492397
869 2.7823177946587205e-5 0.0002752941518667009 0.008825175769915709
870 2.754597160216809e-5 0.0002741665742486964 0.008790203737268801
871 2.7281763823085915e-5 0.00027304291860088284 0.008755422647389618
872 2.7030998921278316e-5 0.0002719234615914497 0.008720829924616577
873 2.6793355932415956e-5 0.0002708084867110278 0.00868642331191987
874 2.6567481621933458e-5 0.0002696981972765941 0.00865220042944663
875 2.635143613909057e-5 0.0002685926788548371 0.008618158581963273
876 2.6143445627609168e-5 0.00026749192191343016 0.008584294414092935
877 2.5942448679521345e-5 0.0002663958871998346 0.008550605016900035
878 2.5748146630705202e-5 0.00026530457298229844 0.008517088216788714
879 2.5560627274225532e-5 0.00026421804375153466 0.008483741992714006
880 2.537987705950903e-5 0.0002631364078430767 0.008450565203450566
881 2.5205496507816788e-5 0.00026205976665422766 0.008417556398163023
882 2.503673971706303e-5 0.00026098817380552913 0.008384714221927674
883 2.487277565324823e-5 0.0002599216292113605 0.008352036875059848
884 2.4712960858876866e-5 0.0002588601047744042 0.00831952281930588
885 2.4556958027949608e-5 0.00025780357825280694 0.008287170290983302
886 2.44046668708591e-5 0.0002567520521963693 0.008254978269909008
887 2.4256051704453303e-5 0.0002557055503562946 0.008222945177460837
888 2.4110989002068753e-5 0.0002546641001621662 0.008191070459961897
889 2.3969215964586587e-5 0.0002536277158929998 0.00815935242761016
890 2.3830383694343784e-5 0.000252596392402654 0.00812779061862177
891 2.3694158436662384e-5 0.0002515701101096502 0.008096383140286286
892 2.3560300972273615e-5 0.0002505488453769238 0.008065129434728601
893 2.3428683100481562e-5 0.00024953257919104886 0.008034027925408452
894 2.3299245491913346e-5 0.00024852130000626395 0.008003077789268032
895 2.3171933492930357e-5 0.00024751500083311176 0.007972277954143776
896 2.3046651906847087e-5 0.0002465136736375253 0.007941627534750167
897 2.292325977471034e-5 0.00024551730480241383 0.007911125592115197
898 2.2801598690933347e-5 0.0002445258740118241 0.007880770908813459
899 2.268153020929145e-5 0.00024353935654718007 0.007850562830214647
900 2.256295816184952e-5 0.00024255772705676293 0.007820500013447546
901 2.244582592317417e-5 0.0002415809623778866 0.007790581706580342
902 2.2330095417727404e-5 0.00024060904201866982 0.00776080710124291
903 2.2215723921587528e-5 0.00023964194654557184 0.0077311749107741926
904 2.210265225866649e-5 0.00023867965534814974 0.0077016846220253595
905 2.199080831738719e-5 0.00023772214528385181 0.007672335147179642
906 2.1880120011699733e-5 0.00023676939085255926 0.007643125695936322
907 2.1770527744317075e-5 0.00023582136548439217 0.00761405523093546
908 2.166198907734386e-5 0.0002348780429326105 0.007585123018258223
909 2.1554474535602803e-5 0.00023393939797323305 0.007556328014361809
910 2.1447958860039518e-5 0.00023300540619068918 0.0075276695388988915
911 2.1342413623915785e-5 0.00023207604322941522 0.007499146613936254
912 2.1237804994316167e-5 0.0002311512840934432 0.0074707585322140455
913 2.113409653771016e-5 0.00023023110290881557 0.007442504393563961
914 2.103125420626753e-5 0.00022931547317430728 0.007414383257933522
915 2.0929249984967496e-5 0.00022840436826339824 0.007386394621870746
916 2.0828062369200727e-5 0.00022749776184425604 0.0073585371476065095
917 2.0727673984174498e-5 0.00022659562801136823 0.007330810579520617
918 2.0628068327762054e-5 0.00022569794113839675 0.007303213664847244
919 2.0529227596435072e-5 0.0002248046756091037 0.007275746038346339
920 2.0431132535990268e-5 0.00022391580561640392 0.00724840650924871
921 2.0333763858066507e-5 0.00022303130513886402 0.007221194638983939
922 2.0237104003345794e-5 0.00022215114806890194 0.007194109271493423
923 2.014113809104399e-5 0.00022127530840231402 0.007167150073283003
924 2.0045853657925448e-5 0.00022040376036086334 0.007140315892720913
925 1.9951239556378402e-5 0.00021953647840812322 0.007113606239276228
926 1.9857284819061812e-5 0.00021867343717263665 0.007087020208119626
927 1.9763978100345675e-5 0.0002178146113537798 0.0070605571746155905
928 1.9671307832148574e-5 0.00021695997566703644 0.007034216280236201
929 1.9579262840723734e-5 0.00021610950486248174 0.007007996893558408
930 1.94878329093517e-5 0.000215263173783205 0.006981898168775858
931 1.939700895277628e-5 0.0002144209574317859 0.006955919591391937
932 1.9306782776033186e-5 0.00021358283099650233 0.006930060203231587
933 1.9217146651184536e-5 0.00021274876984816147 0.006904319365952383
934 1.912809291265179e-5 0.00021191874950643273 0.006878696511856517
935 1.9039613872246582e-5 0.00021109274560816082 0.006853190762536528
936 1.895170192091491e-5 0.00021027073390254665 0.006827801476061992
937 1.8864349778782243e-5 0.00020945269025629662 0.006802528136265843
938 1.87775506276519e-5 0.00020863859068260263 0.006777369769035421
939 1.8691298135802925e-5 0.00020782841135942825 0.006752325796708664
940 1.8605586327436627e-5 0.00020702212863327147 0.006727395766431931
941 1.852040940568791e-5 0.00020621971901513768 0.006702578576467924
942 1.84357616448032e-5 0.00020542115916588477 0.0066778740752120825
943 1.8351637384670326e-5 0.00020462642588962152 0.006653281104279178
944 1.82680310738501e-5 0.00020383549613172715 0.00662879943410334
945 1.818493736524258e-5 0.0002030483469845947 0.006604428136118499
946 1.8102351147449087e-5 0.00020226495569495854 0.0065801666254291956
947 1.8020267518272522e-5 0.00020148529966844934 0.006556014428196237
948 1.793868173366293e-5 0.00020070935647256472 0.006531970541330243
949 1.7857589148032465e-5 0.00019993710382993577 0.0065080348346705855
950 1.777698517474898e-5 0.00019916851961502646 0.00648420630171305
951 1.7696865294645108e-5 0.00019840358184977655 0.0064604843629333065
952 1.7617225089932974e-5 0.0001976422687045258 0.006436868601258596
953 1.7538060252591714e-5 0.00019688455850111675 0.006413358296970068
954 1.74593665944568e-5 0.00019613042971150838 0.006389952676372556
955 1.7381140037252277e-5 0.0001953798609631892 0.006366651403762388
956 1.7303376582565892e-5 0.00019463283103442428 0.006343453787665045
957 1.7226072302732233e-5 0.00019388931885141672 0.006320359186470018
958 1.7149223308255152e-5 0.00019314930349022188 0.006297366978169272
959 1.7072825771876268e-5 0.00019241276417133435 0.006274476685059282
960 1.6996875940487683e-5 0.0001916796802618664 0.006251687725245799
961 1.6921370121639005e-5 0.00019095003127317142 0.006228999464840008
962 1.6846304695693177e-5 0.00019022379686440877 0.006206411183903504
963 1.6771676110356364e-5 0.0001895009568375926 0.0061839227297366415
964 1.6697480857946563e-5 0.00018878149114089267 0.006161533051788182
965 1.6623715473327133e-5 0.00018806537986196682 0.006139242124079214
966 1.6550376551411148e-5 0.00018735260323218594 0.0061170487049630965
967 1.647746070850593e-5 0.00018664314162155087 0.006094952872084388
968 1.6404964624979938e-5 0.0001859369755387584 0.006072953757271121
969 1.6332885022409842e-5 0.00018523408563192743 0.006051050962272791
970 1.6261218665525464e-5 0.0001845344526873447 0.006029243767750531
971 1.6189962374000905e-5 0.00018383805762616404 0.0060075318594991845
972 1.6119112987932032e-5 0.00018314488150915947 0.005985914410675981
973 1.6048667391905e-5 0.00018245490552728513 0.005964391378098394
974 1.5978622507581204e-5 0.00018176811100788058 0.005942961548451369
975 1.5908975291022985e-5 0.00018108447940912565 0.005921625169319997
976 1.5839722727709766e-5 0.0001804039923214267 0.005900380975273993
977 1.577086184931306e-5 0.0001797266314668886 0.005879229215491229
978 1.5702389710600436e-5 0.00017905237869660803 0.005858168523110243
979 1.5634303409371042e-5 0.0001783812159888911 0.005837199298562855
980 1.5566600064210472e-5 0.00017771312545288424 0.00581632025959614
981 1.5499276825674114e-5 0.00017704808932058643 0.005795531443318389
982 1.543233088819985e-5 0.00017638608995430868 0.005774831938970726
983 1.5365759447927373e-5 0.00017572710983809238 0.005754221703437829
984 1.5299559754481963e-5 0.00017507113157863344 0.005733699867768393
985 1.523372907596574e-5 0.00017441813790871485 0.005713266114165648
986 1.5168264704792456e-5 0.00017376811168139775 0.005692919969570773
987 1.5103163972396024e-5 0.0001731210358706813 0.005672660783374085
988 1.503842422102904e-5 0.0001724768935707106 0.005652488445830823
989 1.4974042834638537e-5 0.00017183566799412636 0.005632402043110641
990 1.4910017207382439e-5 0.00017119734247298912 0.005612401469418566
991 1.48463447681843e-5 0.00017056190045468622 0.005592486000630608
992 1.478302296638944e-5 0.00016992932550384646 0.005572655352198743
993 1.4720049282340512e-5 0.00016929960130095353 0.005552908956359911
994 1.465742121315519e-5 0.0001686727116395076 0.0055332464305836
995 1.4595136277345386e-5 0.00016804864042741153 0.00551366723499655
996 1.4533192027216176e-5 0.00016742737168538654 0.005494171139141622
997 1.4471586026499101e-5 0.0001668088895440676 0.005474757258146658
998 1.4410315870044592e-5 0.00016619317824703998 0.005455425708506035
999 1.4349379171301473e-5 0.00016558022214714272 0.0054361755052661906
1000 1.4288773561709176e-5 0.0001649700057054781 0.00541700671585543
1001 1.4228496702610442e-5 0.00016436251349147784 0.005397918461553118
1002 1.4168546268962516e-5 0.0001637577301823089 0.005378910612026606
1003 1.410891996161454e-5 0.00016315564056076112 0.005359982603261355
1004 1.4049615500621833e-5 0.00016255622951702944 0.005341134050242927
1005 1.3990630626096819e-5 0.00016195948204409305 0.0053223644517407425
1006 1.393196309541317e-5 0.0001613653832389696 0.005303673767412614
1007 1.3873610690742429e-5 0.00016077391830284727 0.005285060739312193
1008 1.3815571213948552e-5 0.00016018507253851008 0.005266526026014079
1009 1.3757842485250783e-5 0.00015959883134947995 0.005248068254074504
1010 1.3700422339820013e-5 0.00015901518024133668 0.005229687793761262
1011 1.3643308639448371e-5 0.0001584341048177574 0.005211383527482299
1012 1.3586499256138869e-5 0.00015785559078361898 0.005193155809978259
1013 1.3529992088515753e-5 0.0001572796239387929 0.005175003419913768
1014 1.3473785050154929e-5 0.0001567102704034538 0.0051567286943541455
1015 1.3634562471909722e-5 0.00015618429728248874 0.0051388174925410725
1016 1.3870228527259239e-5 0.00015565886682465167 0.0051211976474753
1017 1.393281965370696e-5 0.00015508511381411073 0.0051035368141381455
1018 1.383949371847056e-5 0.0001544657264375851 0.005085742296643767
1019 1.3649227680451392e-5 0.00015385555174927726 0.005067852422789593
1020 1.3480590648179978e-5 0.0001532925046024865 0.005050017462019333
1021 1.3383518808817805e-5 0.00015275560119187772 0.005032351998945441
1022 1.3315742235933191e-5 0.00015221479340981847 0.005014859361601392
1023 1.3247300307946217e-5 0.00015166334888337758 0.004997492870298898
1024 1.316122152123599e-5 0.0001511108858188879 0.004980205947858527
1025 1.3070903026304387e-5 0.00015056565946244826 0.004962975684766722
1026 1.3010893115833548e-5 0.00015002689421758194 0.004945800607272365
1027 1.299891259052774e-5 0.00014948768631768675 0.004928687174501736
1028 1.3020912784421302e-5 0.00014894323477294638 0.004911637152494436
1029 1.3040379093435146e-5 0.00014839645866768117 0.004894643576840108
1030 1.3023292731462521e-5 0.0001478543728926669 0.004877700053560706
1031 1.2957767285341313e-5 0.00014732119413299734 0.004860811100723308
1032 1.2858155796204122e-5 0.00014679597186022657 0.004843989722302059
1033 1.2753988765242654e-5 0.00014627483019452494 0.004827252910404302
1034 1.267065944278111e-5 0.0001457541570347708 0.004810608791326784
1035 1.2616460336112478e-5 0.00014523235835188803 0.004794052787477322
1036 1.258357568135291e-5 0.00014470983782463652 0.004777569934732305
1037 1.2558005028091019e-5 0.0001441879929963365 0.004761144623741776
1038 1.2528836430190444e-5 0.00014366827228478883 0.004744768698665947
1039 1.2491417953252305e-5 0.00014315170587625778 0.004728443376217986
1040 1.2445395596845528e-5 0.0001426387399543002 0.00471217652844629
1041 1.2391797763590472e-5 0.0001421292532727766 0.004695975853990001
1042 1.233219322122939e-5 0.00014162275235201833 0.004679847362529677
1043 1.2269544573343167e-5 0.00014111863788483694 0.004663791875920557
1044 1.2208434817609362e-5 0.0001406163950528516 0.004647807773059641
1045 1.2153461533578178e-5 0.00014011567537809336 0.004631891911840917
1046 1.2106834536110812e-5 0.00013961632982327903 0.00461604028338845
1047 1.2067103226574542e-5 0.00013911843516886365 0.0046002501537228
1048 1.2029992221861906e-5 0.00013862228723106576 0.004584518883540291
1049 1.1990724259175655e-5 0.00013812830715621534 0.00456884597405718
1050 1.194630589441647e-5 0.00013763686518810582 0.004553232228306101
1051 1.1896534819204937e-5 0.0001371481126724068 0.004537679895909238
1052 1.1843488799783076e-5 0.00013666192702024884 0.004522190862467629
1053 1.1790134022172037e-5 0.00013617799723464303 0.004506766835975403
1054 1.173894284386418e-5 0.00013569598570878203 0.0044914075010274255
1055 1.1691109082109619e-5 0.0001352156691725499 0.004476111616348111
1056 1.1646470623554867e-5 0.0001347369963362364 0.004460877046681041
1057 1.1603916955358317e-5 0.00013426006027485946 0.00444570176273183
1058 1.1561973594898666e-5 0.00013378502458356197 0.004430584858250486
1059 1.1519333740028292e-5 0.00013331204722488653 0.004415525596030118
1060 1.1475219665710012e-5 0.0001328412282235678 0.0044005248687165495
1061 1.1429530619199912e-5 0.00013237258822292378 0.004385582989010297
1062 1.1382774661905981e-5 0.00013190607431576298 0.004370700984680603
1063 1.1335821216134873e-5 0.0001314415856624707 0.0043558787503347445
1064 1.128955961663392e-5 0.00013097900945993282 0.004341116277629213
1065 1.1244584639898213e-5 0.000130518256234143 0.004326412760434772
1066 1.1201021839208705e-5 0.00013005928359959202 0.0043117673789450925
1067 1.115854713275573e-5 0.00012960210132143866 0.004297179313836472
1068 1.1116572200605372e-5 0.00012914675739554584 0.004282647768712468
1069 1.1074501772614889e-5 0.00012869331204929383 0.004268172697997078
1070 1.1031951897518875e-5 0.0001282418107118452 0.004253753672214789
1071 1.0988851736332506e-5 0.0001277922663248328 0.004239390986903537
1072 1.0945411651148918e-5 0.000127344656371586 0.004225084677817562
1073 1.0901995760534982e-5 0.00012689893346819414 0.0042108347848924844
1074 1.0858964814194986e-5 0.0001264550432380544 0.004196641172667736
1075 1.081655136818767e-5 0.0001260129415283238 0.004182503150244142
1076 1.0774803548235831e-5 0.00012557260481535035 0.004168420452460204
1077 1.0733602133995058e-5 0.00012513403141101748 0.004154392674081164
1078 1.0692730502154986e-5 0.00012469723489379748 0.004140419027050275
1079 1.0651964372700454e-5 0.0001242622335518178 0.004126499667487637
1080 1.0611148569358519e-5 0.00012382904019765328 0.004112633802822545
1081 1.0570237843930928e-5 0.00012339765566334767 0.004098822149775323
1082 1.0529294094557403e-5 0.00012296806747491315 0.004085063722204673
1083 1.048844752010674e-5 0.00012254025325510127 0.004071358985132439
1084 1.0447840339968592e-5 0.0001221141869463688 0.004057707377546849
1085 1.0407575060606312e-5 0.0001216898453128199 0.004044108923408557
1086 1.0367684722133069e-5 0.00012126721246455906 0.004030562798278681
1087 1.0328132233145645e-5 0.00012084628115104253 0.004017069320418645
1088 1.0288834507675528e-5 0.00012042705085874537 0.0040036275035483454
1089 1.0249698787372147e-5 0.00012000952388819844 0.003990237639316649
1090 1.0210656296335612e-5 0.00011959370109811516 0.003976898962818113
1091 1.0171681730656586e-5 0.00011917957887263065 0.003963611836067042
1092 1.0132794245590023e-5 0.00011876714817993849 0.003950375563545633
1093 1.009404278725468e-5 0.00011835639569440095 0.0039371904064149236
1094 1.0055483694328249e-5 0.00011794730624290534 0.003924055788019434
1095 1.0017159641258257e-5 0.00011753986548517485 0.0039109716644874825
1096 9.979086907355368e-6 0.00011713406186726234 0.0038979376410859736
1097 9.941253907884698e-6 0.0001167298872962161 0.00388495357468823
1098 9.903629529794443e-6 0.00011632733652542115 0.0038720191168073164
1099 9.866176727995041e-6 0.00011592640569013885 0.003859134028221292
1100 9.828865892865896e-6 0.00011552709063510186 0.0038462980760598214
1101 9.79168343104524e-6 0.00011512938564142918 0.0038335111194276903
1102 9.75463340245375e-6 0.00011473328291461955 0.0038207728597760304
1103 9.717732845289626e-6 0.00011433877289336617 0.0038080831380826446
1104 9.681003397146824e-6 0.00011394584511698404 0.003795441690395719
1105 9.64446271653479e-6 0.00011355448928421254 0.0037828484067857493
1106 9.608118729409627e-6 0.00011316469608869195 0.0037703029854021736
1107 9.571968189074684e-6 0.00011277645760283627 0.003757805079805975
1108 9.53599931751762e-6 0.00011238976713015937 0.0037453546449968274
1109 9.500196969079082e-6 0.00011200461868250809 0.0037329513563261526
1110 9.464548059604396e-6 0.00011162100631358231 0.0037205949386827928
1111 9.429045380938335e-6 0.00011123892356692374 0.0037082854155361038
1112 9.393688767518702e-6 0.00011085836320492738 0.003696022121191249
1113 9.358483620295689e-6 0.0001104793172677923 0.0036838055608529297
1114 9.323437821464469e-6 0.00011010177738557096 0.0036716347464910643
1115 9.288558274798657e-6 0.00010972573519254077 0.0036595100126165423
1116 9.253848406293174e-6 0.00010935118268559543 0.0036474308541614296
1117 9.219307256003302e-6 0.00010897811241707258 0.0036353973348667297
1118 9.18493022781536e-6 0.00010860651747679795 0.0036234089474185523
1119 9.150710950866668e-6 0.00010823639131338476 0.0036114655520786947
1120 9.116643456773584e-6 0.00010786772747050673 0.00359956711608855
1121 9.082723838414021e-6 0.00010750051935703647 0.0035877133297083173
1122 9.048950930288431e-6 0.00010713476011178232 0.0035759037973292435
1123 9.015325958918558e-6 0.0001067704425964907 0.003564138767834734
1124 8.981851425120233e-6 0.00010640755950160114 0.003552417559791262
1125 8.948529723953705e-6 0.00010604610350375608 0.0035407403296503904
1126 8.915362067961526e-6 0.00010568606742027445 0.0035291066413751463
1127 8.882347975287186e-6 0.00010532744429774259 0.0035175164297391354
1128 8.849485417003591e-6 0.00010497022743142262 0.0035059695754858333
1129 8.81677148313017e-6 0.00010461441029877595 0.003494465618256997
1130 8.784203238037581e-6 0.0001042599864655911 0.003483004566352545
1131 8.751778434844968e-6 0.00010390694948504788 0.0034715861675097977
1132 8.719495884592055e-6 0.00010355529283764435 0.0034602101674815204
1133 8.687355410897967e-6 0.00010320500990914815 0.0034488766598957843
1134 8.655357456477488e-6 0.00010285609402716837 0.0034375849620860905
1135 8.623502553025972e-6 0.00010250853852083238 0.0034263353950467032
1136 8.591790856259407e-6 0.00010216233678488579 0.0034151274076275047
1137 8.56022188590154e-6 0.00010181748231837668 0.0034039610734225723
1138 8.528794515716105e-6 0.00010147396874195141 0.003392835876210749
1139 8.497507198146286e-6 0.00010113178977963465 0.00338175209340672
1140 8.466358309418302e-6 0.0001007909392221915 0.0033707089552972567
1141 8.435346420859209e-6 0.00010045141088454829 0.003359707003478603
1142 8.404470516242866e-6 0.00010011319857899073 0.003348745301368878
1143 8.373729992276172e-6 9.977629610189516e-5 0.0033378242505643944
1144 8.343124540809212e-6 9.944069724277237e-5 0.0033269432965753443
1145 8.312653948628992e-6 9.910639580460011e-5 0.003316102546374993
1146 8.282317905032878e-6 9.877338563168105e-5 0.00330530165453081
1147 8.252115855594143e-6 9.844166062436392e-5 0.0032945403625058624
1148 8.222046995354714e-6 9.811121475501905e-5 0.0032838187787367504
1149 8.192110324255686e-6 9.778204205589167e-5 0.003273136459814983
1150 8.1623047758674e-6 9.745413661203843e-5 0.0032624933482214595
1151 8.132629336881112e-6 9.712749254310748e-5 0.0032518892675154425
1152 8.103083157605348e-6 9.680210398789102e-5 0.0032413239822507408
1153 8.073665533853741e-6 9.647796510003455e-5 0.003230797469726192
1154 8.044375918493055e-6 9.61550700469805e-5 0.003220309373177579
1155 8.015213821887056e-6 9.583341302105865e-5 0.0032098597567133706
1156 7.986178737138259e-6 9.551298824384318e-5 0.003199448052868354
1157 7.957270069705747e-6 9.519378997829913e-5 0.003189074711369316
1158 7.928487129747013e-6 9.487581253353553e-5 0.003178738749821768
1159 7.89982915655115e-6 9.455905026289099e-5 0.003168440933343763
1160 7.871295334219851e-6 9.42434975606329e-5 0.0031581802345135527
1161 7.84288486265737e-6 9.392914885383779e-5 0.0031479571261139013
1162 7.814597002790145e-6 9.36159985985624e-5 0.003137771136237104
1163 7.786431072555396e-6 9.330404127489271e-5 0.0031276220311275147
1164 7.75838646343302e-6 9.299327138634974e-5 0.003117510079036397
1165 7.730462598994264e-6 9.268368346266215e-5 0.003107434401890355
1166 7.702658905363099e-6 9.237527206141664e-5 0.003097395803564947
1167 7.674974791037565e-6 9.206803177472535e-5 0.003087393063381131
1168 7.647409622456578e-6 9.176195722942394e-5 0.003077426944727709
1169 7.619962742112101e-6 9.145704308799574e-5 0.0030674965094090287
1170 7.592633460769421e-6 9.115328404678943e-5 0.0030576024117493273
1171 7.565421095879519e-6 9.085067483337839e-5 0.0030477436848318027
1172 7.538324983856451e-6 9.054921020451432e-5 0.0030379209091986803
1173 7.5113444939349735e-6 9.024888494454289e-5 0.0030281332376587713
1174 7.4844790227004255e-6 8.994969386315925e-5 0.0030183811977674982
1175 7.457727985336543e-6 8.96516317967943e-5 0.0030086639650371626
1176 7.431090799336668e-6 8.935469360914282e-5 0.0029989820599556206
1177 7.404566894349957e-6 8.905887419486031e-5 0.0029893347465765425
1178 7.378155670365378e-6 8.876416847738446e-5 0.0029797222099865596
1179 7.351856529681504e-6 8.84705714112457e-5 0.002970144351576958
1180 7.32566886061772e-6 8.817807797916251e-5 0.0029606005921068213
1181 7.2995920471173175e-6 8.788668319600235e-5 0.002951091439770686
1182 7.2736254934237995e-6 8.759638210204814e-5 0.002941616139832172
1183 7.247768608156764e-6 8.730716976504475e-5 0.002932174854814829
1184 7.222020815009017e-6 8.701904127868064e-5 0.0029227675219691504
1185 7.196381551044762e-6 8.673199176417223e-5 0.0029133936796734783
1186 7.170850258555205e-6 8.644601636676511e-5 0.0029040534785184325
1187 7.145426378859083e-6 8.616111026035506e-5 0.0028947466458071887
1188 7.1201093578943454e-6 8.587726864511156e-5 0.002885472937641507
1189 7.094898639897128e-6 8.559448674985424e-5 0.002876232616510382
1190 7.069793658892679e-6 8.531275982954439e-5 0.0028670250158799836
1191 7.04479385547039e-6 8.503208316601111e-5 0.0028578502842647696
1192 7.01989867690535e-6 8.47524520669611e-5 0.0028487083202621546
1193 6.995107569743296e-6 8.447386186564854e-5 0.002839598836637478
1194 6.970419993901367e-6 8.419630792146928e-5 0.0028305218164252615
1195 6.945835413672791e-6 8.391978561751829e-5 0.0028214770152948125
1196 6.921353304534148e-6 8.364429036422042e-5 0.002812464459089231
1197 6.89697313515476e-6 8.336981759424736e-5 0.0028034837094860726
1198 6.872694386724441e-6 8.309636276674247e-5 0.002794535138678948
1199 6.8485165311945835e-6 8.282392136567052e-5 0.0027856179569724876
1200 6.82443905036279e-6 8.255248890008167e-5 0.0027767327363955683
1201 6.800461422866153e-6 8.228206090543178e-5 0.002767878645664471
1202 6.776583128557345e-6 8.201263293810324e-5 0.00275905616091784
1203 6.752803655919668e-6 8.17442005816763e-5 0.002750264764962381
1204 6.729122502917959e-6 8.147675944217609e-5 0.0027415044664637384
1205 6.705539157184611e-6 8.121030515011898e-5 0.0027327750819550957
1206 6.6820531289618366e-6 8.09448333588623e-5 0.0027240766830318895
1207 6.658663919374984e-6 8.068033974420822e-5 0.0027154087611329734
1208 6.6353710268751245e-6 8.041682000915682e-5 0.0027067715324644737
1209 6.6121739742249565e-6 8.015426987558819e-5 0.0026981647793629794
1210 6.5890722646163185e-6 7.989268509132608e-5 0.0026895881992042526
1211 6.566065412789073e-6 7.963206142617696e-5 0.002681041922359708
1212 6.543152940533454e-6 7.937239467351437e-5 0.002672525763636973
1213 6.520334365385162e-6 7.911368064829857e-5 0.0026640392677644395
1214 6.497609209742223e-6 7.885591518978302e-5 0.0026555829163990123
1215 6.474976999041615e-6 7.85990941571575e-5 0.002647156145494929
1216 6.452437266986272e-6 7.83432134328488e-5 0.002638758818094819
1217 6.429989546185105e-6 7.808826892285081e-5 0.0026303911428664285
1218 6.407633374595583e-6 7.78342565515754e-5 0.002622052686331411
1219 6.385368292971011e-6 7.758117226904793e-5 0.0026137434352707847
1220 6.363193840849116e-6 7.732901204351377e-5 0.00260546323473274
1221 6.341109561657483e-6 7.707777186790757e-5 0.002597212120355064
1222 6.319115003686022e-6 7.68274477533839e-5 0.0025889897559869535
1223 6.297209718749833e-6 7.657803573545665e-5 0.002580796096109094
1224 6.275393254409479e-6 7.632953186898185e-5 0.0025726311947937013
1225 6.253665175122104e-6 7.608193222901586e-5 0.002564494673674339
1226 6.232025035620204e-6 7.583523291358807e-5 0.00255638666453496
1227 6.210472392094969e-6 7.558943003841964e-5 0.00254830663736725
1228 6.189006814716779e-6 7.534451974365702e-5 0.002540255069501328
1229 6.167627871589522e-6 7.510049818674241e-5 0.0025322314105018276
1230 6.146335133856046e-6 7.485736154564843e-5 0.0025242355516679168
1231 6.125128167310633e-6 7.461510602000036e-5 0.002516267751945163
1232 6.104006551483641e-6 7.437372782830358e-5 0.0025083274921921415
1233 6.0829698632311465e-6 7.413322320932985e-5 0.002500414747742743
1234 6.062017679652344e-6 7.389358842257938e-5 0.0024925297480884495
1235 6.041149587692637e-6 7.365481974498017e-5 0.0024846717740455815
1236 6.020365169070427e-6 7.341691347399064e-5 0.0024768412139929467
1237 5.999664012554492e-6 7.317986592852384e-5 0.0024690378066352424
1238 5.979045710438793e-6 7.294367344247809e-5 0.002461261395215345
1239 5.958509854531062e-6 7.270833237232852e-5 0.00245351190999479
1240 5.938056041744468e-6 7.247383909310034e-5 0.0024457891965910484
1241 5.917683866804138e-6 7.224018999777457e-5 0.0024380932846237626
1242 5.8973929340382915e-6 7.200738149755222e-5 0.0024304239480382782
1243 5.877182839266076e-6 7.177541002495687e-5 0.0024227808637678713
1244 5.857053197148155e-6 7.15442720278274e-5 0.002415164594467959
1245 5.837003609581583e-6 7.13139639745332e-5 0.0024075741926421384
1246 5.8170336825963954e-6 7.108448235120138e-5 0.002400010257998648
1247 5.797143038146742e-6 7.085582366165094e-5 0.0023924722063861197
1248 5.7773312833566795e-6 7.062798442996726e-5 0.0023849601952053963
1249 5.7575980399372436e-6 7.040096119304247e-5 0.002377474059752804
1250 5.7379429192670255e-6 7.017475051206193e-5 0.0023700135583182205
1251 5.718365554483527e-6 6.994934896114982e-5 0.0023625788509082073
1252 5.698865561341432e-6 6.972475313535683e-5 0.0023551696759411185
1253 5.679442569817731e-6 6.950095964445481e-5 0.0023477858494691567
1254 5.660096205756435e-6 6.927796511735979e-5 0.0023404274451903173
1255 5.640826102173488e-6 6.905576619949133e-5 0.002333094348432884
1256 5.621631886979389e-6 6.883435955475298e-5 0.0023257862391897963
1257 5.602513199389548e-6 6.861374186176949e-5 0.002318503275171762
1258 5.583469677646908e-6 6.839390981877182e-5 0.002311245309189475
1259 5.5645009592650625e-6 6.8174860138184e-5 0.002304011996433818
1260 5.54560668345942e-6 6.795658955269645e-5 0.0022968037083151596
1261 5.526786497225112e-6 6.773909480754232e-5 0.0022896198798422578
1262 5.508040046706361e-6 6.7522372667891e-5 0.0022824606296570522
1263 5.489366979627646e-6 6.730641991330303e-5 0.0022753258949926203
1264 5.47076694018826e-6 6.70912333411628e-5 0.0022682154228195984
1265 5.452239586323566e-6 6.687680976403798e-5 0.002261129368998209
1266 5.433784571835951e-6 6.666314601080175e-5 0.0022540672524171703
1267 5.4154015513787085e-6 6.645023892603869e-5 0.0022470294808984333
1268 5.397090183251877e-6 6.62380853720912e-5 0.0022400154978368413
1269 5.3788501283082165e-6 6.602668222608889e-5 0.0022330254508462163
1270 5.360681049102299e-6 6.581602637968451e-5 0.0022260592290596452
1271 5.34258260745935e-6 6.560611474110038e-5 0.002219116653040301
1272 5.324554471039385e-6 6.539694423479832e-5 0.00221219777651231
1273 5.306596305435931e-6 6.51885118002254e-5 0.002205302300931758
1274 5.28870778523782e-6 6.498081439254005e-5 0.0021984302508736746
1275 5.270888580900903e-6 6.477384898115984e-5 0.0021915815675759083
1276 5.253138364825965e-6 6.456761255141173e-5 0.00218475616685982
1277 5.235456814154558e-6 6.436210210373995e-5 0.0021779538469559987
1278 5.217843604569534e-6 6.415731465330991e-5 0.0021711746167709777
1279 5.200298417466982e-6 6.39532472312625e-5 0.0021644182822437674
1280 5.182820935093894e-6 6.374989688167734e-5 0.0021576849486446576
1281 5.1654108375092175e-6 6.35472606652697e-5 0.002150974324443948
1282 5.148067811943832e-6 6.334533565556162e-5 0.002144286355447706
1283 5.130791545750172e-6 6.314411894158843e-5 0.0021376211043086985
1284 5.113581724578861e-6 6.294360762882307e-5 0.002130978296431445
1285 5.096438041495568e-6 6.274379883250856e-5 0.0021243580535470065
1286 5.079360191389334e-6 6.25446896863059e-5 0.002117759935361843
1287 5.062347867933618e-6 6.234627733688092e-5 0.0021111843249778817
1288 5.045400758723976e-6 6.214855894331008e-5 0.002104630651664993
1289 5.0285185669154e-6 6.19515316813055e-5 0.002098099189805642
1290 5.011700994204191e-6 6.175519273918797e-5 0.002091589861369952
1291 4.994947739247692e-6 6.155953931881122e-5 0.002085102193769323
1292 4.978258504836224e-6 6.136456863714624e-5 0.0020786365735260813
1293 4.9616329957050385e-6 6.117027792278255e-5 0.002072192607382036
1294 4.945070918412761e-6 6.097666442081322e-5 0.0020657703232006513
1295 4.928571979396456e-6 6.0783725387223653e-5 0.002059369581911717
1296 4.9121358881321444e-6 6.059145809298452e-5 0.0020529905001086444
1297 4.895762355797659e-6 6.039985982147715e-5 0.0020466326053907168
1298 4.879451097460696e-6 6.0208927869747836e-5 0.002040296300487971
1299 4.863201824177528e-6 6.001865954896991e-5 0.0020339809884574924
1300 4.84701425709376e-6 5.982905218173719e-5 0.002027687052446554
1301 4.830888109939945e-6 5.964010310556268e-5 0.0020214141707286058
1302 4.814823099971826e-6 5.945180966904983e-5 0.002015162100349666
1303 4.798818952467981e-6 5.926416923539119e-5 0.0020089313734027066
1304 4.782875383954803e-6 5.907717917952987e-5 0.00200272103579398
1305 4.766992126031896e-6 5.889083688954584e-5 0.0019965318829632504
1306 4.751168899358627e-6 5.870513976612775e-5 0.0019903629947631255
1307 4.735405432009415e-6 5.852008522303509e-5 0.001984215193194525
1308 4.719701452788025e-6 5.833567068624001e-5 0.0019780875264698863
1309 4.704056689282641e-6 5.8151893592738995e-5 0.001971980538607012
1310 4.688470880629471e-6 5.7968751394315764e-5 0.0019658938910545893
1311 4.67294374979749e-6 5.778624155457057e-5 0.001959827441283781
1312 4.657475037503163e-6 5.760436154740189e-5 0.0019537814049519274
1313 4.642064477291022e-6 5.742310886136338e-5 0.0019477552907512425
1314 4.626711809026626e-6 5.724248099563697e-5 0.0019417494681249854
1315 4.611416772940206e-6 5.706247546141919e-5 0.0019357635730822005
1316 4.596179102940969e-6 5.688308978317544e-5 0.0019297974442935763
1317 4.580998549226916e-6 5.6704321494415086e-5 0.0019238513641911318
1318 4.5658748500833495e-6 5.652616814429285e-5 0.0019179249540060438
1319 4.550807749630362e-6 5.634862729120545e-5 0.0019120182329633983
1320 4.5357969975797185e-6 5.61716965054322e-5 0.0019061311587002334
1321 4.520842335741909e-6 5.599537336992713e-5 0.0019002636947455485
1322 4.505943519420376e-6 5.581965547748037e-5 0.0018944155497333008
1323 4.491100299056236e-6 5.56445404338869e-5 0.0018885869125123379
1324 4.4763124214438595e-6 5.547002585695628e-5 0.0018827776179520335
1325 4.461579639577085e-6 5.529610937334398e-5 0.001876987531585552
1326 4.4469017127707754e-6 5.512278862138998e-5 0.0018712166182584637
1327 4.43227839572058e-6 5.495006125422147e-5 0.0018654648546741353
1328 4.417709442028129e-6 5.4777924931303e-5 0.0018597321537773054
1329 4.40319461380412e-6 5.460637732695234e-5 0.001854018184235289
1330 4.388733665865765e-6 5.443541612439917e-5 0.0018483234990401651
1331 4.374326366523226e-6 5.426503901802958e-5 0.001842647393987836
1332 4.359972474118901e-6 5.4095243714310285e-5 0.0018369900394300804
1333 4.345671751249721e-6 5.392602792822382e-5 0.001831351477899312
1334 4.331423963551571e-6 5.375738938861572e-5 0.001825731365521652
1335 4.317228879942407e-6 5.358932583251729e-5 0.0018201300973733536
1336 4.303086266544347e-6 5.342183500877639e-5 0.0018145468960507147
1337 4.288995886440555e-6 5.325491467706721e-5 0.001808982489815802
1338 4.2749575216772665e-6 5.308856260623993e-5 0.0018034360408480097
1339 4.2609709316909e-6 5.2922776577027286e-5 0.0017979082302186271
1340 4.247035895853415e-6 5.27575543798001e-5 0.0017923984458220474
1341 4.233152186486392e-6 5.25928938150954e-5 0.0017869068234019998
1342 4.219319575060509e-6 5.242879269500269e-5 0.0017814331715177883
1343 4.20553784240642e-6 5.226524884032537e-5 0.0017759776596278781
1344 4.191806765221802e-6 5.210226008381541e-5 0.0017705400286826356
1345 4.178126122757053e-6 5.1939824265618385e-5 0.0017651202735261592
1346 4.164495688670896e-6 5.1777939237960474e-5 0.0017597182092347495
1347 4.150915249750336e-6 5.161660286290399e-5 0.0017543341227507323
1348 4.137384587069141e-6 5.14558130130075e-5 0.001748967418051189
1349 4.123903484010689e-6 5.129556756802512e-5 0.0017436185733567951
1350 4.110471722742772e-6 5.113586442177203e-5 0.0017382870601848335
1351 4.097089093212906e-6 5.0976701473212485e-5 0.0017329731667454482
1352 4.083755377102654e-6 5.081807663464565e-5 0.0017276766128709721
1353 4.070470366061342e-6 5.065998782602834e-5 0.0017223974240540391
1354 4.057233844931045e-6 5.050243297814368e-5 0.001717135485246105
1355 4.044045609615629e-6 5.0345410030620744e-5 0.0017118908770519382
1356 4.03090544860391e-6 5.018891693299072e-5 0.0017066632594139844
1357 4.017813152208079e-6 5.0032951643630704e-5 0.0017014527944186895
1358 4.004768514265511e-6 4.987751213035785e-5 0.0016962593970963665
1359 3.991771332625002e-6 4.9722596371419556e-5 0.0016910830413381245
1360 3.978821401123929e-6 4.956820235364506e-5 0.0016859233633327953
1361 3.965918513721226e-6 4.9414328072247433e-5 0.0016807806632578217
1362 3.953062472155549e-6 4.9260971533464104e-5 0.0016756548279604436
1363 3.940253071844529e-6 4.9108130751322195e-5 0.001670545528799277
1364 3.927490116471755e-6 4.895580374909084e-5 0.0016654530753274445
1365 3.914773405101602e-6 4.8803988558422946e-5 0.0016603770245562388
1366 3.902102738257145e-6 4.865268322278801e-5 0.001655317671883887
1367 3.8894779232687155e-6 4.850188579100266e-5 0.0016502746649482798
1368 3.8768987554323865e-6 4.835159432370009e-5 0.00164524819210279
1369 3.864365051073794e-6 4.820180688771882e-5 0.0016402379901499116
1370 3.851876607190824e-6 4.805252156098777e-5 0.0016352441629905675
1371 3.839433231964716e-6 4.790373642876345e-5 0.001630266516428419
1372 3.827034740627081e-6 4.775544958547834e-5 0.0016253050177020478
1373 3.814680936010598e-6 4.760765913467491e-5 0.0016203596949254141
1374 3.8023716310372727e-6 4.7460363186959114e-5 0.0016154304719958618
1375 3.790106633402111e-6 4.7313559863631264e-5 0.0016105170580663272
1376 3.7778857556624445e-6 4.716724729252704e-5 0.0016056198597899527
1377 3.765708814387023e-6 4.702142361164835e-5 0.0016007383193378593
1378 3.753575622254737e-6 4.687608696639068e-5 0.0015958727452729771
1379 3.7414859918229177e-6 4.673123551046732e-5 0.0015910228843578227
1380 3.7294397408758973e-6 4.658686740531523e-5 0.001586188783849728
1381 3.717436687927356e-6 4.6442980822999656e-5 0.0015813702238371568
1382 3.705476646993324e-6 4.629957394218727e-5 0.0015765674807072367
1383 3.693559437438389e-6 4.615664494854227e-5 0.001571779985506558
1384 3.681684881544534e-6 4.601419203809307e-5 0.0015670082128494268
1385 3.669852798919464e-6 4.587221341426171e-5 0.0015622518201248508
1386 3.6580630103864643e-6 4.5730707287797785e-5 0.001557510800972127
1387 3.6463153385921934e-6 4.558967187776869e-5 0.001552784995300412
1388 3.6346096060617506e-6 4.5449105412351805e-5 0.0015480746170564912
1389 3.622945634955562e-6 4.5309006125731794e-5 0.0015433793643836128
1390 3.611323258495844e-6 4.516937226212749e-5 0.0015386992739260233
1391 3.59974229507472e-6 4.503020207156697e-5 0.001534034345216232
1392 3.5882025752401274e-6 4.4891493812264104e-5 0.0015293842610050457
1393 3.576703925042353e-6 4.475324575114662e-5 0.001524749478120377
1394 3.5652461728412875e-6 4.461545616312999e-5 0.0015201294078864558
1395 3.5538291497926593e-6 4.4478123329070945e-5 0.0015155242574969832
1396 3.542452683891685e-6 4.434124553900222e-5 0.0015109341154234163
1397 3.5311166089683734e-6 4.42048210892279e-5 0.0015063584670963516
1398 3.5198207569078013e-6 4.4068848284897965e-5 0.001501797739011201
1399 3.5085649586225805e-6 4.3933325438820065e-5 0.001497251625883362
1400 3.4973490481858365e-6 4.379825086862089e-5 0.0014927202524560876
1401 3.4861728645330184e-6 4.366362290321556e-5 0.001488203144935491
1402 3.4750362351731107e-6 4.352943987561208e-5 0.0014837009236223077
1403 3.4639390042685645e-6 4.339570012845654e-5 0.0014792128845507978
1404 3.4528810062571778e-6 4.3262402010006244e-5 0.0014747394662576266
1405 3.4418620774001214e-6 4.312954387795853e-5 0.0014702802330058776
1406 3.4308820594286837e-6 4.299712409456572e-5 0.0014658354148982876
1407 3.4199407862944303e-6 4.286514102986981e-5 0.001461404814315539
1408 3.4090381034969523e-6 4.273359306394699e-5 0.0014569885283834938
1409 3.3981738498501405e-6 4.260247858050421e-5 0.0014525862024217424
1410 3.387347869759563e-6 4.247179597117013e-5 0.0014481981307098155
1411 3.376560005928972e-6 4.234154363622128e-5 0.0014438240936981662
1412 3.3658100980231672e-6 4.2211719981281354e-5 0.0014394641250624841
1413 3.3550979949453667e-6 4.208232341903758e-5 0.0014351179255418483
1414 3.3444235351447885e-6 4.195335236996683e-5 0.0014307858816205619
1415 3.3337865727516517e-6 4.182480526121346e-5 0.0014264674569211848
1416 3.3231869481601044e-6 4.169668052632519e-5 0.0014221630177592738
1417 3.312624513555435e-6 4.1568976604857014e-5 0.0014178723248865542
1418 3.3020991144372334e-6 4.1441691946794227e-5 0.0014135952335965227
1419 3.2916105982500213e-6 4.131482500377244e-5 0.0014093319005462322
1420 3.281158817786878e-6 4.118837423792355e-5 0.001405082177689485
1421 3.270743621586347e-6 4.1062338116198486e-5 0.0014008460787095392
1422 3.2603648584300894e-6 4.093671511300779e-5 0.0013966232260244713
1423 3.250022384757929e-6 4.08115037091654e-5 0.0013924142963259464
1424 3.2397160512964564e-6 4.06867023922847e-5 0.0013882183556685125
1425 3.229445710960309e-6 4.05623096560524e-5 0.0013840360765854669
1426 3.219211218122823e-6 4.043832400088866e-5 0.0013798669859368252
1427 3.2090124274004496e-6 4.0314743933881085e-5 0.0013757113165029618
1428 3.198849193166524e-6 4.019156796713435e-5 0.0013715687177797298
1429 3.18872137319801e-6 4.006879462278731e-5 0.001367439412196898
1430 3.1786288247856386e-6 3.994642242482722e-5 0.0013633232213977253
1431 3.168571403639885e-6 3.982444990720947e-5 0.0013592201585285945
1432 3.1585489680239453e-6 3.9702875607652296e-5 0.0013551301516135368
1433 3.148561376201015e-6 3.958169807146553e-5 0.0013510530133752894
1434 3.1386084938493387e-6 3.946091584970228e-5 0.0013469890991800655
1435 3.1286901716955066e-6 3.934052750074322e-5 0.0013429378816992971
1436 3.118806279186065e-6 3.922053158772205e-5 0.001338899600371964
1437 3.108956675678233e-6 3.910092668024188e-5 0.0013348742084082273
1438 3.099141218948975e-6 3.898171135384709e-5 0.0013308614255335563
1439 3.0893597768645807e-6 3.886288419140964e-5 0.001326861647841704
1440 3.079612210362525e-6 3.874444378194083e-5 0.0013228742365200708
1441 3.0698983853641687e-6 3.862638871762063e-5 0.0013188998367656532
1442 3.0602181688848942e-6 3.850871759861674e-5 0.0013149376394501514
1443 3.050571420160363e-6 3.839142903136823e-5 0.0013109883714316956
1444 3.0409580110682844e-6 3.827452162878354e-5 0.0013070514485387578
1445 3.031377806800669e-6 3.815799400793003e-5 0.0013031268658736125
1446 3.021830674494458e-6 3.8041844793334656e-5 0.0012992150200399812
1447 3.012316483960872e-6 3.792607261229697e-5 0.001295315326155897
1448 3.0028351040386668e-6 3.781067610248078e-5 0.0012914279838419436
1449 2.9933864046606203e-6 3.769565390485061e-5 0.0012875530966302898
1450 2.9839702502893943e-6 3.7581004665784115e-5 0.0012836902511772779
1451 2.974586512924257e-6 3.746672703727021e-5 0.0012798398017000742
1452 2.9652350708854988e-6 3.7352819678361296e-5 0.0012760014341845732
1453 2.955915787541758e-6 3.723928125345695e-5 0.0012721752570154076
1454 2.946628548020583e-6 3.7126110431049637e-5 0.0012683611584384112
1455 2.9373732122869835e-6 3.7013305888015614e-5 0.0012645590139488685
1456 2.928149658904367e-6 3.690086630321158e-5 0.001260768887346236
1457 2.9189577609660237e-6 3.678879036486825e-5 0.0012569909164153819
1458 2.9097973937532916e-6 3.667707676352685e-5 0.001253224587501614
1459 2.9006684385038572e-6 3.656572419646205e-5 0.0012494703452020418
1460 2.8915707635702432e-6 3.6454731367219865e-5 0.0012457279078661604
1461 2.882504250190136e-6 3.63440969842974e-5 0.0012419971567308738
1462 2.873468775589804e-6 3.623381976048268e-5 0.0012382782342515199
1463 2.8644642109176063e-6 3.6123898416551446e-5 0.001234571033866602
1464 2.8554904459203013e-6 3.601433167374154e-5 0.001230875571299163
1465 2.8465473478563877e-6 3.5905118264447236e-5 0.0012271916410824422
1466 2.8376348053785993e-6 3.579625692343929e-5 0.0012235192612809547
1467 2.828752697658135e-6 3.5687746390835625e-5 0.0012198586971697357
1468 2.819900899854773e-6 3.557958541163922e-5 0.001216209272620451
1469 2.811079296609829e-6 3.547177273679435e-5 0.001212571700738725
1470 2.802287768553199e-6 3.536430712219633e-5 0.0012089452733070514
1471 2.793526203729825e-6 3.5257187329813816e-5 0.0012053304766326974
1472 2.784794478758185e-6 3.515041212570832e-5 0.0012017267714774986
1473 2.7760924804676408e-6 3.504398028082644e-5 0.0011981345978599371
1474 2.767420087907832e-6 3.493789057172596e-5 0.001194553642082324
1475 2.758777189245259e-6 3.48321417806419e-5 0.0011909840287793836
1476 2.750163672889541e-6 3.472673269337405e-5 0.0011874253761946848
1477 2.7415794175256427e-6 3.46216621017295e-5 0.0011838781820858362
1478 2.7330243176410895e-6 3.451692880345661e-5 0.0011803418042881015
1479 2.724498254595126e-6 3.441253159920839e-5 0.001176816796061374
1480 2.716001114973997e-6 3.430846929571114e-5 0.0011733026503256718
1481 2.7075327870657636e-6 3.420474070404811e-5 0.0011697996571669517
1482 2.6990931608602978e-6 3.4101344641441875e-5 0.0011663075277408889
1483 2.6906821246456596e-6 3.39982799282837e-5 0.0011628263066097426
1484 2.6822995668314666e-6 3.389554539202837e-5 0.0011593562487194507
1485 2.673945378136941e-6 3.379313986164898e-5 0.0011558966076795107
1486 2.665619450253771e-6 3.369106217476653e-5 0.0011524483788043613
1487 2.6573216704975505e-6 3.358931117071837e-5 0.0011490103197598904
1488 2.6490519325048976e-6 3.348788569498116e-5 0.0011455834486387491
1489 2.6408101283321746e-6 3.33867845981147e-5 0.0011421671390093914
1490 2.63259615222379e-6 3.328600673444155e-5 0.001138761426730269
1491 2.6244098899150823e-6 3.318555096270727e-5 0.0011353665824436145
1492 2.616251240999019e-6 3.308541614740064e-5 0.001131982123136646
1493 2.608120098261311e-6 3.2985601158159545e-5 0.0011286083207648608
1494 2.600016358134414e-6 3.288610486719644e-5 0.0011252451675843392
1495 2.5919399117022244e-6 3.278692615286311e-5 0.0011218923041789847
1496 2.583890653573826e-6 3.268806389773623e-5 0.0011185501206035866
1497 2.5758684824912795e-6 3.258951698709909e-5 0.001115218097131228
1498 2.567873291848086e-6 3.2491284315212884e-5 0.0011118967132843255
1499 2.5599049795353996e-6 3.239336477653688e-5 0.001108585608090476
1500 2.551963445997094e-6 3.229575727246182e-5 0.001105284802703538
1501 2.5440485868147178e-6 3.2198460706556935e-5 0.0011019942662954681
1502 2.5361602956248897e-6 3.2101473989653004e-5 0.001098714042856965
1503 2.5282984790709493e-6 3.200479603456125e-5 0.001095443968847222
1504 2.5204630292092594e-6 3.190842576029824e-5 0.001092184164425419
1505 2.5126538489148565e-6 3.1812362089115215e-5 0.0010889344601875595
1506 2.5048708342555225e-6 3.171660394834654e-5 0.0010856948133431328
1507 2.4971138947919936e-6 3.162115026902336e-5 0.0010824653989146172
1508 2.4893829206357005e-6 3.152599998699588e-5 0.001079245886382153
1509 2.4816778208611465e-6 3.143115204154702e-5 0.001076036474782157
1510 2.473998494210393e-6 3.133660537724086e-5 0.0010728369332615767
1511 2.4663448401548482e-6 3.124235894233828e-5 0.0010696475325150294
1512 2.458716766918109e-6 3.1148411689721146e-5 0.0010664678384978879
1513 2.4511141709326308e-6 3.105476257682631e-5 0.0010632980984538654
1514 2.4435369643118706e-6 3.0961410563599174e-5 0.0010601383170512387
1515 2.435985045433214e-6 3.086835461619047e-5 0.0010569881358788737
1516 2.428458314983652e-6 3.077559370253332e-5 0.0010538479055603868
1517 2.4209566877509213e-6 3.0683126798746617e-5 0.0010507173175567698
1518 2.4134800579794304e-6 3.0590952879628965e-5 0.0010475965633632393
1519 2.4060283399706827e-6 3.049907092895691e-5 0.0010444853153495305
1520 2.3986014351410187e-6 3.040747993077104e-5 0.0010413838930364658
1521 2.391199254996104e-6 3.0316178876373534e-5 0.0010382920626661259
1522 2.383821702897209e-6 3.022516675944307e-5 0.0010352096031367418
1523 2.3764686807469064e-6 3.01344425772231e-5 0.00103213703381759
1524 2.369140103940722e-6 3.0044005331578074e-5 0.001029073693596238
1525 2.361835878757323e-6 2.995385402846532e-5 0.0010260200012751537
1526 2.3545559131771886e-6 2.9863987678595203e-5 0.0010229757375898325
1527 2.347300120286241e-6 2.977440529465851e-5 0.0010199407504293458
1528 2.3400683999205644e-6 2.9685105894891222e-5 0.0010169154324473403
1529 2.3328606674756855e-6 2.95960885001699e-5 0.0010138992863865076
1530 2.32567683907648e-6 2.9507352136256146e-5 0.001010892562201671
1531 2.318516815288381e-6 2.941889583241033e-5 0.0010078949939725625
1532 2.311380509683543e-6 2.933071862264584e-5 0.0010049068944412449
1533 2.3042678387515166e-6 2.9242819543748676e-5 0.0010019278498213681
1534 2.2971787071907117e-6 2.9155197634419234e-5 0.000998958226800488
1535 2.2901130308828882e-6 2.9067851941675715e-5 0.0009959974954782882
1536 2.2830707237648746e-6 2.898078151299842e-5 0.000993046098804828
1537 2.276051697707012e-6 2.889398540081872e-5 0.0009901038430222997
1538 2.2690558629993856e-6 2.8807462660142535e-5 0.000987170587369544
1539 2.2620831344297307e-6 2.8721212351256938e-5 0.000984246325896058
1540 2.2551334328636923e-6 2.863523353735362e-5 0.0009813312796028246
1541 2.248206663121237e-6 2.8549525285783167e-5 0.0009784249811854424
1542 2.241302741084126e-6 2.8464086665612546e-5 0.0009755280061907237
1543 2.2344215871317697e-6 2.8378916753302315e-5 0.0009726395456542812
1544 2.2275631166596948e-6 2.8294014624916943e-5 0.0009697602427915228
1545 2.2207272432400568e-6 2.8209379363320377e-5 0.0009668897677740783
1546 2.2139138772844984e-6 2.8125010053026912e-5 0.0009640281838094102
1547 2.2071229507204553e-6 2.804090578270974e-5 0.000961175292913761
1548 2.200354365207383e-6 2.795706564467285e-5 0.000958331321296622
1549 2.193608045136112e-6 2.7873488735445125e-5 0.0009554959757497977
1550 2.186883909062682e-6 2.779017415307379e-5 0.0009526695264877331
1551 2.180181872625735e-6 2.770712100128329e-5 0.0009498516590515421
1552 2.1735018531657295e-6 2.7624328386966757e-5 0.0009470424532792458
1553 2.16684377410103e-6 2.7541795419393833e-5 0.0009442420129887287
1554 2.1602075511918386e-6 2.7459521211596976e-5 0.0009414499106883286
1555 2.1535931036019847e-6 2.737750488122964e-5 0.0009386668176845703
1556 2.1470003523186703e-6 2.7295745547001504e-5 0.0009358918397480555
1557 2.1404292163841667e-6 2.721424233409165e-5 0.0009331257538962044
1558 2.133879619703072e-6 2.7132994369857627e-5 0.0009303679895517029
1559 2.1273514794942852e-6 2.7052000783505386e-5 0.000927618654635354
1560 2.120844718811497e-6 2.697126070932397e-5 0.000924877975022137
1561 2.1143592604652816e-6 2.689077328523322e-5 0.0009221454035850807
1562 2.1078950209451896e-6 2.6810537650341205e-5 0.0009194215184275881
1563 2.101451928410354e-6 2.6730552949103185e-5 0.0009167057847856109
1564 2.0950299043342086e-6 2.6650818330001263e-5 0.0009139984946039617
1565 2.088628865570979e-6 2.657133294164958e-5 0.0009112994819432248
1566 2.082248744899008e-6 2.649209593906566e-5 0.0009086088559604989
1567 2.0758894582000548e-6 2.6413106478323255e-5 0.0009059262247561308
1568 2.069550936672206e-6 2.6334363720777254e-5 0.0009032520674815375
1569 2.063233100208641e-6 2.6255866829696965e-5 0.0009005858904434319
1570 2.0569358689456537e-6 2.6177614970398136e-5 0.0008979282436519477
1571 2.0506591750537967e-6 2.6099607314797934e-5 0.0008952782725457346
1572 2.044402938912481e-6 2.602184303421941e-5 0.0008926368455089407
1573 2.038167090990444e-6 2.5944321307445217e-5 0.0008900031458848454
1574 2.031951551667098e-6 2.586704131193772e-5 0.0008873777897866592
1575 2.0257562526267615e-6 2.5790002231628696e-5 0.0008847603362939684
1576 2.019581115342869e-6 2.571320325018585e-5 0.0008821510161114613
1577 2.013426069919484e-6 2.5636643558670486e-5 0.0008795494094221525
1578 2.0072910388025063e-6 2.5560322349134126e-5 0.0008769560884456634
1579 2.001175956593651e-6 2.5484238815278654e-5 0.0008743705135428856
1580 1.995080744523236e-6 2.5408392156681207e-5 0.0008717928303707261
1581 1.9890053343971395e-6 2.5332781572720894e-5 0.0008692232169188934
1582 1.9829496537667026e-6 2.5257406270038382e-5 0.0008666611578479777
1583 1.976913629575477e-6 2.5182265454350145e-5 0.0008641072681489752
1584 1.9708971933862245e-6 2.5107358336917856e-5 0.0008615608882607425
1585 1.9649002695897743e-6 2.503268413091759e-5 0.0008590224795381082
1586 1.958922795948354e-6 2.495824205209999e-5 0.0008564916802374924
1587 1.9529646933276073e-6 2.4884031321298793e-5 0.0008539688023438881
1588 1.9470258976663887e-6 2.4810051159149692e-5 0.0008514534411678658
1589 1.9411063383394123e-6 2.4736300791569517e-5 0.0008489458306941361
1590 1.9352059430195785e-6 2.4662779447841836e-5 0.0008464459237068401
1591 1.9293246469163932e-6 2.4589486357712304e-5 0.0008439534766127259
1592 1.9234623775811985e-6 2.4516420756207728e-5 0.0008414689701145967
1593 1.9176190687648023e-6 2.4443581879939248e-5 0.0008389915617125653
1594 1.9117946545826866e-6 2.4370968969346833e-5 0.0008365221566735624
1595 1.9059890633155423e-6 2.4298581266058713e-5 0.0008340599709698728
1596 1.9002022298082011e-6 2.4226418016258098e-5 0.0008316055789384384
1597 1.8944340783299348e-6 2.415447846929688e-5 0.0008291582109880537
1598 1.8886845570969713e-6 2.408276187545116e-5 0.0008267189142986408
1599 1.882953589163001e-6 2.4011267489948093e-5 0.0008242865073983164
1600 1.8772411073063665e-6 2.393999456860898e-5 0.0008218618553812579
1601 1.8715470536653883e-6 2.3868942371678063e-5 0.0008194443179956798
1602 1.8658713503212915e-6 2.379811016217219e-5 0.0008170344177767802
1603 1.860213944639397e-6 2.3727497204890586e-5 0.0008146314686518208
1604 1.8545747625907908e-6 2.3657102768857403e-5 0.0008122364594662065
1605 1.8489537375616066e-6 2.358692612289874e-5 0.0008098480096493311
1606 1.8433508132704201e-6 2.3516966543168272e-5 0.0008074673516215672
1607 1.8377659239542721e-6 2.3447223304829476e-5 0.0008050937127184925
1608 1.832198995827365e-6 2.3377695686874644e-5 0.0008027273286898173
1609 1.8266499695693212e-6 2.3308382971266717e-5 0.0008003681124710285
1610 1.8211187852519725e-6 2.3239284442147098e-5 0.0007980161506785071
1611 1.8156053773554755e-6 2.3170399387155956e-5 0.000795671198676012
1612 1.8101096818186848e-6 2.310172709611192e-5 0.0007933336064777845
1613 1.8046316367685014e-6 2.303326686121014e-5 0.0007910028220483938
1614 1.7991711780222222e-6 2.2965017978672632e-5 0.0007886793675257713
1615 1.7937282437067481e-6 2.289697974439134e-5 0.0007863627800851922
1616 1.7883027737723527e-6 2.2829151460067467e-5 0.000784053308981331
1617 1.7828946990524483e-6 2.2761532428128368e-5 0.0007817509233461323
1618 1.7775039693435185e-6 2.269412195463218e-5 0.0007794554238441762
1619 1.7721305138987195e-6 2.2626919347947552e-5 0.0007771667695411522
1620 1.7667742777737675e-6 2.2559923918093472e-5 0.0007748854539055372
1621 1.7614351914373998e-6 2.2493134979643924e-5 0.0007726105472323715
1622 1.7561132032274029e-6 2.2426551846578757e-5 0.0007703430637987203
1623 1.750808246894584e-6 2.236017383914918e-5 0.0007680819625545416
1624 1.745520268831799e-6 2.229400027721031e-5 0.0007658281329487089
1625 1.7402492021820647e-6 2.2228030485172253e-5 0.0007635807944043151
1626 1.734994990177725e-6 2.2162263788765397e-5 0.0007613405507113367
1627 1.7297575733768442e-6 2.2096699516162663e-5 0.000759106829424576
1628 1.7245368923374863e-6 2.2031336998177532e-5 0.0007568801283602775
1629 1.7193328873745994e-6 2.196617556945232e-5 0.0007546599364202785
1630 1.714145500018713e-6 2.190121456482738e-5 0.0007524466915756941
1631 1.7089746736237288e-6 2.1836453323103935e-5 0.000750239983558296
1632 1.7038203466812224e-6 2.1771891185261653e-5 0.0007480399974419182
1633 1.6986824678936545e-6 2.1707527494722755e-5 0.0007458466853754765
1634 1.6935609702824839e-6 2.16433615970219e-5 0.0007436600277537583
1635 1.688455802793287e-6 2.1579392839740197e-5 0.0007414799847032544
1636 1.6833669045254305e-6 2.1515620574023528e-5 0.0007393064918966557
1637 1.6782942211424212e-6 2.145204415372435e-5 0.0007371395684835484
1638 1.6732376910142763e-6 2.1388662932101e-5 0.0007349792341607186
1639 1.6681972641805959e-6 2.1325476268683166e-5 0.0007328254324868024
1640 1.6631728818072351e-6 2.1262483522076335e-5 0.0007306781572962253
1641 1.658164489679259e-6 2.1199684056761266e-5 0.0007285372431837938
1642 1.6531720264098008e-6 2.113707723497423e-5 0.0007264030670333521
1643 1.6481954358389953e-6 2.1074662426015027e-5 0.0007242749670133278
1644 1.6432346691004658e-6 2.101243899726904e-5 0.000722153695413876
1645 1.6382896659013694e-6 2.0950406322062938e-5 0.0007200384259294975
1646 1.6333603764028645e-6 2.0888563774713604e-5 0.0007179299127592036
1647 1.6284467395827593e-6 2.082691073033009e-5 0.0007158274875785666
1648 1.6235487046297468e-6 2.0765446567322155e-5 0.000713731594870251
1649 1.6186662172073336e-6 2.070417066806043e-5 0.000711642013634936
1650 1.6137992216418864e-6 2.0643082414519442e-5 0.0007095584691519938
1651 1.6089476638400286e-6 2.0582181193096687e-5 0.0007074816348382368
1652 1.6041114906808478e-6 2.052146639032168e-5 0.0007054106837888217
1653 1.5992906484356418e-6 2.046093739688284e-5 0.0007033463438279635
1654 1.5944850822816844e-6 2.0400593604854888e-5 0.0007012877837600005
1655 1.5896947438388316e-6 2.0340434407896873e-5 0.0006992358610637205
1656 1.5849195769472178e-6 2.0280459203826757e-5 0.0006971897863858913
1657 1.5801595303093035e-6 2.0220667390000397e-5 0.0006951501023559493
1658 1.5754145515335252e-6 2.0161058368856747e-5 0.0006931164886476156
1659 1.5706845827582038e-6 2.010163154184455e-5 0.0006910890244400571
1660 1.5659695786421485e-6 2.004238631536361e-5 0.0006890675549769738
1661 1.5612694846057501e-6 1.9983322096671927e-5 0.0006870523712222283

